Dense Wide-Baseline Scene Flow From Two Handheld Video Cameras

We propose a new technique for computing dense scene flow from two handheld videos with wide camera baselines and different photometric properties due to different sensors or camera settings like exposure and white balance. Our technique innovates in two ways over existing methods: (1) it supports independently moving cameras, and (2) it computes dense scene flow for wide-baseline scenarios.We achieve this by combining state-of-the-art wide-baseline correspondence finding with a variational scene flow formulation. First, we compute dense, wide-baseline correspondences using DAISY descriptors for matching between cameras and over time. We then detect and replace occluded pixels in the correspondence fields using a novel edge-preserving Laplacian correspondence completion technique. We finally refine the computed correspondence fields in a variational scene flow formulation. We show dense scene flow results computed from challenging datasets with independently moving, handheld cameras of varying camera settings.

==> figures/data/EISATS-eval/stats-seq2-dpm.txt <==
Frame	MAE_u	MAE_v	MAE_d	MAE_dd	AAE	RMSE
2	1.08916	0.772283	0.371762	0.120357	12.6215	7.88414
3	0.970762	0.644507	0.462206	0.104523	12.432	6.81125
4	0.950036	0.628089	0.481277	0.093741	12.103	9.13382
5	1.0304	0.696644	0.404198	0.0994485	11.8547	7.43123
6	0.931304	0.576867	0.466184	0.138554	12.7205	7.27089
7	1.16995	0.674299	0.452856	0.0997546	13.1462	7.27165
8	1.01614	0.636013	0.431617	0.142596	12.4641	6.69703
9	0.893625	0.670314	0.390335	0.106523	12.2923	6.10435
10	0.9825	0.599593	0.392901	0.0938754	11.8765	6.65806
11	0.992528	0.784844	0.583858	0.117143	11.5073	14.1647
12	1.0192	0.712735	0.862601	0.122479	11.6207	15.9391
13	1.06969	0.821936	0.427627	0.175301	11.2028	8.83564
14	0.972103	0.769508	0.42835	0.11638	9.91381	8.90937
15	0.917915	0.719593	0.410693	0.108373	9.91352	7.6656
16	0.938303	0.77471	0.440689	0.366001	11.4287	10.6507
17	0.97835	0.626796	0.424789	0.101719	11.8965	8.2806
18	1.00672	0.680622	0.541846	0.148399	12.0358	8.17627
19	1.03592	0.729564	0.470911	0.147106	13.8392	7.61658
20	0.863452	0.621442	0.417616	0.123685	13.6394	5.12361
21	1.23854	0.771488	0.444407	0.164184	14.6886	9.53341
22	1.23077	0.842721	0.454133	0.138126	14.9167	8.9253
23	1.1601	0.868705	0.454494	0.186549	15.0193	8.41349
24	1.05696	0.756454	0.505382	0.134242	14.825	8.20201
25	0.950823	0.610249	0.591285	0.129027	14.8135	9.5861
26	0.955188	0.558737	0.50906	0.435894	15.1915	7.70176
27	1.06277	0.641363	0.501274	0.216218	14.9317	7.62197
28	1.09918	0.690877	0.577428	0.154656	13.3321	9.38182
29	0.955459	0.700273	0.515408	0.154438	13.1387	7.1083
30	0.928267	0.70906	0.718372	0.175762	10.8413	12.2651
31	1.03816	0.828786	0.740278	0.272819	12.073	12.7535
32	1.14499	0.926544	0.679797	0.193657	13.835	11.5172
33	1.04831	0.858439	0.597661	0.166919	13.7201	9.40398
34	1.13361	0.906857	0.76389	0.14677	15.4407	13.1846
35	1.27862	0.852372	0.914045	0.263776	16.7984	17.7289
36	1.30765	0.842316	0.732886	0.157502	16.2077	12.391
37	1.16205	0.752816	0.829796	0.182799	15.9569	10.6101
38	1.32898	0.889012	0.700825	0.206309	15.4552	9.85557
39	1.22081	0.747144	0.740098	0.222539	15.7177	12.1501
40	1.35833	0.939234	0.625577	0.127097	15.024	11.9395
41	1.19243	0.930976	0.666461	0.252012	13.3686	10.7286
42	1.07591	0.778664	0.804579	0.176738	11.6814	13.3466
43	1.10337	0.802856	0.684029	0.164244	10.7566	11.4702
44	0.989005	0.713544	0.683112	0.201937	10.9216	8.50933
45	1.33887	0.921502	0.865251	0.330539	14.2761	13.8995
46	1.34425	0.965921	0.856373	0.355318	14.8813	12.5475
47	1.376	0.831273	0.749654	0.195862	14.998	9.37305
48	1.38009	0.959317	0.843935	0.241321	14.4733	12.6666
49	1.45869	1.02897	0.86007	0.165198	15.2201	13.4853
50	1.41194	0.90869	0.965285	0.184758	14.7965	14.4063
51	1.85986	1.02833	1.42859	0.216915	14.8749	22.2101
52	1.41232	0.840405	0.86089	0.306784	12.1794	12.5973
53	1.42405	0.844365	0.767261	0.210208	11.2566	10.324
54	1.49153	0.863501	0.666552	0.184136	11.6703	8.79463
55	2.34186	0.871773	0.829675	0.208714	14.0114	15.3501
56	1.63208	0.900804	0.785079	0.148921	13.0086	10.5043
57	1.88272	1.02184	0.672826	0.19606	13.5146	10.1859
58	1.68509	0.93883	0.843741	0.270635	13.2975	12.1429
59	2.13722	1.16654	1.22384	0.368217	13.6583	18.9196
60	1.64482	0.882129	1.49761	0.176095	12.0198	16.5877
61	2.07131	1.01306	0.886709	0.198618	12.0825	14.5153
62	1.33755	0.894185	1.0935	0.183636	10.2962	8.89971
63	1.8503	0.957304	0.639618	0.364248	11.4817	10.2835
64	1.96091	1.10954	0.628304	0.177723	11.7855	12.1141
65	1.82223	1.02474	0.692762	0.296076	10.8783	10.909
66	1.56647	1.03587	0.807512	0.28151	10.5158	10.7439
67	2.04841	1.08362	0.883035	0.200007	10.7396	15.4407
68	1.68228	1.02989	0.676923	0.237732	9.47192	10.7537
69	1.69399	1.00531	0.70869	0.220043	9.56622	11.25
70	1.73684	1.08149	0.893216	0.298154	9.66119	15.1237
71	1.58379	0.973193	0.927584	0.245133	9.52148	10.6714
72	1.95097	1.01874	0.728399	0.210939	9.50021	10.8374
73	1.58421	1.10021	1.01103	0.192179	9.94686	10.6524
74	1.91314	0.972862	0.868737	0.226355	9.37401	11.3585
75	1.54767	0.853131	0.809813	0.208559	8.22464	10.3044
76	1.6269	0.925124	0.822615	0.172459	8.06935	9.29578
77	1.47072	0.888997	0.67425	0.287401	7.73971	8.80174
78	1.67757	1.07779	0.627461	0.23101	7.81124	10.6074
79	1.53826	0.983425	0.618053	0.197073	7.52434	9.2369
80	1.54766	1.01876	0.518014	0.215568	8.45972	9.42122
81	1.48219	0.972261	0.5742	0.175088	8.14571	11.8867
82	1.57199	0.968306	0.629142	0.195411	7.95088	11.3599
83	1.69633	1.07084	0.54629	0.199364	8.12413	9.6537
84	2.21376	1.04102	0.550522	0.158931	7.99961	13.687
85	1.69919	1.00199	0.574769	0.163884	7.15916	10.6808
86	1.63241	1.16731	0.570642	0.207804	7.26698	11.0985
87	2.14305	1.17799	0.525155	0.22501	7.84063	13.2781
88	2.01888	1.23045	0.5226	0.170868	8.14215	12.7821
89	2.10948	1.12483	0.457307	0.155864	8.40331	12.0914
90	2.1827	1.08282	0.450661	0.211493	8.97356	11.0872
91	1.87525	0.988868	0.462213	0.216454	7.69147	10.9118
92	1.82737	1.0604	0.468362	0.194095	7.58033	11.7955
93	1.84952	1.23428	0.435207	0.192047	7.95349	11.3856
94	1.88927	1.26506	0.446238	0.282239	8.15361	12.832
95	1.90066	1.19218	0.408678	0.199256	8.62931	11.7832
96	2.37008	1.04434	0.349331	0.202382	9.17654	13.1362
97	2.2233	1.11303	0.3412	0.217887	9.50671	10.5786
98	2.47531	1.09895	0.364719	0.211332	9.93754	12.3088
99	2.95139	1.36595	0.320147	0.203586	10.1448	17.4583
100	2.57912	1.1709	0.333497	0.270873	9.42058	14.0543
101	1.93895	1.06294	0.317809	0.187037	8.42794	10.8746
102	2.28727	1.00734	0.317468	0.167959	8.72654	14.2913
103	2.14316	1.11822	0.309324	0.288156	9.32089	11.3238
104	2.50731	1.19384	0.305462	0.221866	10.1166	12.9478
105	2.19092	1.25796	0.299397	0.266861	9.71684	11.6081
106	2.35948	1.09609	0.262826	0.204646	9.97272	13.1413
107	2.00283	1.01438	0.247225	0.219438	9.6678	11.35
108	1.85676	1.05498	0.251968	0.209308	9.14743	10.579
109	2.0428	1.04188	0.244849	0.212218	9.61254	11.0989
110	2.17446	1.20583	0.243533	0.269887	10.0502	12.998
111	2.09254	1.22241	0.274676	0.195568	10.3522	12.1016
112	2.47993	1.17846	0.250761	0.189843	10.8798	13.4991
113	2.45647	1.29246	0.304757	0.282162	11.9229	13.1001
114	1.99815	1.32173	0.242619	0.219906	11.2653	11.6032
115	2.10533	1.25148	0.244666	0.261249	10.9072	13.0727
116	1.85466	1.09059	0.250304	0.167419	10.8205	10.9121
117	1.66925	0.977711	0.231173	0.148901	10.1379	9.60371
118	1.79694	1.0089	0.229071	0.147072	10.2531	9.81383
119	1.80365	1.07658	0.228266	0.210997	10.8537	10.0563
120	1.77544	1.12307	0.227725	0.262963	10.4033	11.0391
121	1.82172	1.07337	0.219322	0.217571	10.7422	11.1035
122	1.82925	1.13843	0.22291	0.226532	11.1613	11.6611
123	1.80505	1.14403	0.224455	0.20274	12.1275	11.3468
124	1.64178	1.03059	0.22864	0.199786	12.1144	9.70901
125	1.88927	1.04254	0.226518	0.224967	12.8559	9.95546
126	2.03643	1.23079	0.232101	0.284955	12.7668	11.5299
127	2.14869	1.23787	0.265054	0.308619	12.2056	13.5257
128	1.76239	1.06019	0.222378	0.268561	13.077	10.0644
129	1.98612	1.10785	0.221541	0.287233	12.9144	11.6744
130	1.59082	1.07631	0.218637	0.202428	12.6852	10.1822
131	1.37436	0.948615	0.239059	0.231859	12.2321	9.39848
132	1.35754	0.857014	0.22227	0.208783	12.3618	9.18529
133	1.69622	0.95919	0.220136	0.248453	13.0258	10.2416
134	1.70839	1.07334	0.245527	0.218933	13.4022	11.0633
135	2.00492	1.10819	0.223535	0.274657	14.943	11.9739
136	1.94366	1.11304	0.220926	0.180131	13.5144	11.3196
137	2.18805	1.36219	0.220162	0.29525	15.1534	13.3063
138	1.7681	1.07681	0.217549	0.188265	14.9207	10.0905
139	1.5329	1.09713	0.217241	0.178008	14.3909	10.3925
140	1.89095	1.05536	0.320844	0.278639	13.9506	12.7038
141	1.81379	1.05974	0.283633	0.29795	14.7302	10.892
142	1.68171	1.05016	0.295895	0.29288	13.4357	10.6621
143	1.8674	1.01069	0.262462	0.266195	14.5907	11.5131
144	1.83141	1.33811	0.218338	0.304878	13.9178	12.9871
145	1.7271	1.13396	0.258023	0.202072	14.0908	12.1669
146	1.71732	0.945238	0.247684	0.313533	14.4103	10.4022
147	1.79191	0.932206	0.244364	0.233798	13.706	9.72187
148	1.77109	1.0059	0.279941	0.185871	14.2008	10.611
149	2.42685	1.18961	0.225099	0.204296	14.531	13.4236
150	2.04041	0.992603	0.230202	0.236708	14.1669	10.6084
151	2.09366	1.09807	0.270715	0.209478	12.0447	11.9869
152	2.44917	1.52562	0.386705	0.205512	12.9853	17.1157
153	2.01688	1.12332	0.23456	0.241387	12.0178	11.7014
154	1.91929	1.19377	0.479763	0.226372	11.7515	16.3823
155	2.36992	1.42301	0.29464	0.288918	13.0707	14.7644
156	2.34478	1.54828	0.257678	0.229187	12.9558	13.9932
157	2.56051	1.65289	0.335709	0.372038	12.9565	17.2674
158	2.55925	1.62666	0.253055	0.380437	12.6134	16.0513
159	2.19567	1.45605	0.312131	0.286676	11.3514	15.1744
160	2.01832	1.24418	0.739245	0.26098	10.5521	20.8708
161	2.13017	1.10205	0.376873	0.210573	10.6385	16.2982
162	2.13058	1.09721	0.469595	0.293296	10.3918	17.0163
163	2.30881	1.22903	0.513903	0.248327	10.1611	17.1223
164	1.55351	0.926805	0.547938	0.273008	9.41988	16.2589
165	2.10823	1.17229	0.640447	0.232488	10.0771	19.5509
166	1.78051	1.03855	0.564655	0.193085	9.07125	16.2408
167	1.94399	0.883548	0.716187	0.169981	8.96385	20.6057
168	1.97769	0.944835	0.451406	0.511752	8.98644	15.4015
169	2.08386	1.01237	0.389559	0.197093	8.73258	15.2053
170	2.45351	1.25137	0.565169	0.27224	9.30892	20.4546
171	2.47685	1.3946	0.577782	0.760484	10.0343	20.6919
172	2.9928	1.43794	0.250219	0.566079	10.7692	15.6895
173	3.59737	1.54864	0.444302	0.383637	11.9043	20.858
174	2.56023	1.39742	0.276816	0.306002	10.3619	14.7323
175	2.06387	1.22141	0.385937	0.267773	9.87513	14.8033
176	2.49873	1.33745	0.503909	0.302813	10.4654	19.4949
177	2.14907	1.23737	0.394497	0.510508	10.6314	15.4864
178	2.38547	1.32088	0.399413	0.272503	10.8956	15.4132
179	2.06218	1.2033	0.551747	0.189915	9.65331	17.9487
180	1.85874	1.09533	0.248283	0.263546	9.47147	12.0132
181	1.95263	1.23022	0.249938	0.304616	10.5193	12.3997
182	1.90878	1.02792	0.282005	0.257465	10.757	11.249
183	1.85158	0.99568	0.263933	0.242271	11.1834	11.6403
184	1.83309	1.07782	0.332857	0.47648	11.8307	12.2175
185	2.10111	1.06775	0.273068	0.239409	12.0484	13.3852
186	2.44437	1.19331	0.255725	0.358852	12.8807	14.1637
187	2.38173	1.20511	0.371915	0.241401	12.5031	16.2712
188	1.9539	1.21886	0.252025	0.216745	11.8395	12.7439
189	1.78211	0.968158	0.266203	0.311343	12.1242	10.9286
190	2.3112	1.1664	0.254065	0.271331	13.182	14.2068
191	2.04035	0.979254	0.255278	0.247866	13.5253	12.0732
192	1.91981	1.07876	0.345006	0.403292	13.9626	13.4951
193	1.82049	0.966919	0.263772	0.288091	14.2227	11.0267
194	2.16875	0.974479	0.25935	0.242013	14.8302	12.356
195	1.81666	1.03658	0.251662	0.177705	14.5561	10.7555
196	1.91492	1.03287	0.260081	0.253586	14.9384	11.5438
197	1.75991	0.95551	0.259122	0.216273	14.5815	10.8501
198	1.89003	1.11405	0.275544	0.290313	13.9147	12.2094
199	1.99764	0.988295	0.673428	0.259405	16.107	20.3392
200	1.95226	1.21277	0.490743	0.301057	17.3028	17.606
201	1.70007	1.07589	0.380153	0.261736	17.7944	13.0388
202	1.89383	1.04724	0.317717	0.208939	17.8363	12.3124
203	1.932	1.01265	0.496739	0.34773	17.9374	16.9963
204	1.78007	0.934049	0.511871	0.318165	17.5209	16.6308
205	1.83539	1.07059	0.555427	0.363494	17.1858	17.1782
206	1.77365	1.0833	0.532066	0.399717	17.5747	17.1288
207	1.89483	1.1487	0.303047	0.228416	17.5186	12.9923
208	1.8782	1.16862	0.410001	0.229395	15.8127	15.3086
209	1.92336	1.09352	0.284477	0.285287	13.7079	12.3026
210	1.8604	1.28645	0.406212	0.276335	14.3748	16.0425
211	1.63119	1.10262	0.308938	0.267611	13.1635	12.5998
212	1.75283	1.03957	0.31521	0.226128	13.3551	13.8034
213	1.65309	0.943305	0.469634	0.343009	13.4048	16.6118
214	1.79508	1.06102	0.33182	0.21551	13.8493	14.6328
215	1.85068	1.15554	0.497625	0.538226	14.1315	17.2639
216	1.87454	1.44322	0.56741	0.360958	14.1057	18.4888
217	1.82081	1.23417	0.359447	0.27485	13.8294	14.6154
218	1.95399	1.28648	0.487398	0.282594	13.9468	18.3403
219	1.69119	1.16308	0.355761	0.417385	13.6775	13.6065
220	1.7809	1.28164	0.410863	0.485408	14.2204	15.7807
221	1.80013	1.09588	0.489165	0.195784	13.8144	15.3849
222	1.63916	1.17903	0.719961	0.305006	13.9668	19.319
223	2.0701	1.36333	0.50958	0.353759	13.8132	18.3071
224	2.11094	1.38814	0.540878	0.420129	14.2344	20.6934
225	2.04478	1.38661	0.571313	0.372299	14.2581	20.2069
226	1.72271	1.10893	0.281716	0.380144	13.8627	13.5791
227	1.7322	1.34827	0.363983	0.243932	14.1926	15.7366
228	1.38169	0.959505	0.391871	0.229618	13.121	13.54
229	1.58271	1.10593	0.46834	0.371594	13.6222	15.5748
230	1.74793	1.37459	0.294515	0.35384	13.9961	13.5154
231	1.80621	1.25802	0.302071	0.403553	13.8534	14.2961
232	1.7141	1.41372	0.402045	0.366941	13.4819	17.3532
233	1.7353	1.2358	0.332529	0.435227	13.9771	14.6541
234	1.72662	1.34611	0.290664	0.235482	13.393	14.5598
235	1.55461	1.15459	0.408761	0.372243	13.1449	15.1119
236	1.54785	1.13948	0.468726	0.33521	13.0567	15.1699
237	1.64707	1.42654	0.527698	0.483379	13.5075	18.2796
238	1.95455	1.31099	0.57946	0.382796	13.5204	19.434
239	1.97579	1.42066	0.450743	0.19854	13.8948	18.9255
240	1.75763	1.17097	0.375297	0.275652	15.9014	14.5126
241	2.08769	1.43785	0.511844	0.338652	14.9843	20.0003
242	1.71129	1.23594	0.389802	0.335184	15.2916	16.0056
243	1.56155	1.14078	0.528001	0.275927	14.907	15.6792
244	1.64373	1.25235	0.42912	0.325355	14.9825	15.5292
245	1.67026	1.12464	0.341253	0.506154	12.6949	14.2493
246	1.73959	1.34572	0.38772	0.449333	13.1529	16.3562
247	1.74879	1.23501	0.292237	0.359281	13.3777	13.6378
248	1.88176	1.27318	0.435813	0.278882	13.184	17.4158
249	1.53808	1.22836	0.322823	0.354221	13.1066	13.4951
250	1.94444	1.33872	0.467615	0.330079	13.92	17.7226
251	1.84256	1.40267	0.289663	0.263073	13.6316	13.469
252	2.06197	1.55119	0.289501	0.243256	13.7516	14.4021
253	1.96646	1.56769	0.412612	0.273442	13.8281	16.9832
254	2.15755	1.53043	0.331369	0.328642	13.8571	17.0983
255	2.31023	1.50592	0.450267	0.69664	14.599	18.8846
256	2.17242	1.69356	0.296264	0.428739	14.2144	17.2838
257	1.73656	1.28674	0.35756	0.2795	13.6036	14.1293
258	2.1953	1.60597	0.315832	0.251603	14.3969	16.4284
259	2.19012	1.64648	0.284914	0.27341	14.3481	15.7642
260	2.10685	1.54273	0.460288	0.351489	14.2818	17.5244
261	2.27643	1.85477	0.552692	0.254442	14.4788	21.0654
262	2.28147	1.5856	0.394396	0.336017	14.7699	17.1317
263	2.12452	1.66936	0.43818	0.433401	14.2305	19.4828
264	2.02689	1.45415	0.294967	0.299939	13.937	14.9491
265	2.27844	1.49759	0.424266	0.305416	14.4215	17.535
266	1.993	1.63093	0.365585	0.274007	14.1053	16.108
267	2.20194	1.69975	0.295407	0.363784	14.4782	15.8047
268	2.46143	1.74271	0.455816	0.187513	14.6862	20.0397
269	2.43631	1.64837	0.402523	0.306823	14.8729	17.8798
270	2.50494	1.85681	0.283904	0.279419	14.8536	17.7986
271	2.26655	1.54938	0.300843	0.461239	14.543	15.6245
272	2.16882	1.57408	0.372765	0.277569	14.6266	15.727
273	2.34948	1.78646	0.401263	0.282178	14.743	18.2176
274	2.7324	1.87798	0.316651	0.235494	14.8218	18.7689
275	2.34652	1.90335	0.543994	0.471607	14.6404	20.3895
276	2.52806	1.68468	0.34993	0.287476	14.8176	17.985
277	2.14939	1.46419	0.294114	0.334407	14.1417	15.1079
278	2.04042	1.5202	0.357892	0.383251	14.3601	16.1813
279	2.21895	1.53484	0.405543	0.239788	14.484	16.4809
280	2.63942	1.934	0.406287	0.307948	15.061	19.5751
281	2.43766	1.77438	0.436295	0.483055	14.8632	18.8708
282	2.57773	2.09069	0.540618	0.338204	15.1808	21.8014
283	2.48544	1.68229	0.904109	0.361912	14.809	24.8037
284	2.41923	1.57013	0.467761	0.375823	15.1907	18.5318
285	2.09953	1.72928	0.404156	0.407829	14.8053	17.3748
286	1.90817	1.44417	0.62404	0.275357	13.9626	18.8283
287	1.92609	1.48044	0.465137	0.427328	14.6315	16.4882
288	2.21103	1.66188	0.413388	0.340199	14.2865	18.0833
289	2.13615	1.88044	0.500581	0.239893	14.7259	19.1201
290	2.08179	1.43915	0.396365	0.267547	14.1421	16.4552
291	1.98039	1.44819	0.438763	0.40042	14.0596	17.0946
292	2.0243	1.41443	0.349982	0.382329	14.207	15.9762
293	2.01475	1.47529	0.643915	0.270697	14.1313	19.1029
294	2.16695	1.55428	0.497214	0.292351	14.7106	18.1989
295	1.97217	1.31594	0.367692	0.240274	14.0486	14.1291
296	1.93153	1.40387	0.640639	0.196799	14.1114	18.5622
297	2.2267	1.54023	0.361249	0.254864	14.5083	16.4331
298	2.17492	1.38984	0.329111	0.488089	17.3419	15.4838
299	1.83256	1.28753	0.49092	0.275298	14.4553	17.3608
300	2.06014	1.42551	0.373373	0.334912	16.098	15.8629
301	1.87064	1.25164	0.31835	0.449768	16.7173	12.9131
302	2.03913	1.18394	0.313391	0.369455	13.5501	14.1202
303	2.41843	1.34547	0.396672	0.270079	14.3304	16.2576
304	1.9247	1.2647	0.322641	0.269173	13.6681	13.5153
305	2.03051	1.38625	0.484555	0.287887	13.9274	17.0204
306	2.18456	1.55717	0.430153	0.475047	14.6766	17.5968
307	2.46515	1.83462	0.499062	0.29061	14.7708	19.8132
308	2.05819	1.53392	0.328712	0.315604	14.476	14.9426
309	2.08254	1.2993	0.384317	0.300406	14.643	15.0888
310	1.94624	1.41895	0.322355	0.24479	13.9884	13.1657
311	2.34833	1.45129	0.471596	0.2921	14.4392	17.6134
312	2.38838	1.59251	0.416088	0.270993	14.8542	17.3924
313	2.33155	1.68187	0.299001	0.307627	15.0194	15.6371
314	2.08712	1.69927	0.331477	0.374923	15.2344	15.3401
315	2.35007	1.49895	0.335969	0.309292	14.8059	16.6225
316	2.09507	1.27762	0.415464	0.533447	14.2896	14.7672
317	2.0012	1.43204	0.526697	0.438109	16.2679	16.4622
318	2.17621	1.4703	0.315599	0.197042	14.4619	14.192
319	2.19374	1.55499	0.336442	0.347796	14.7078	14.4594
320	2.01059	1.58579	0.320813	0.221112	14.6405	14.1438
321	1.94256	1.31359	0.305137	0.206031	13.7282	14.0004
322	1.91241	1.40075	0.309077	0.25288	14.4657	14.6104
323	2.08363	1.32757	0.331759	0.317327	14.2161	13.4992
324	2.09297	1.35074	0.311629	0.271772	14.6533	13.2753
325	2.23206	1.32596	0.310726	0.262909	13.8204	14.6809
326	2.17166	1.31849	0.302318	0.245798	13.7614	13.8124
327	2.25185	1.57156	0.302385	0.30033	14.0105	14.5266
328	2.45951	1.66811	0.322264	0.336202	15.6271	16.5222
329	2.36226	1.58143	0.320134	0.203321	13.9199	16.277
330	1.89779	1.13878	0.307524	0.274333	13.6546	12.2926
331	1.98838	1.44711	0.319352	0.530637	13.9239	14.261
332	1.8708	1.22876	0.305789	0.390755	13.5785	11.9582
333	2.18003	1.605	0.304113	0.336315	14.0938	14.0944
334	2.17758	1.56734	0.313964	0.340702	14.2379	14.1764
335	2.18374	1.64966	0.316771	0.29579	15.4585	15.4458
336	2.09191	1.26874	0.307091	0.277547	15.0186	13.4803
337	2.0091	1.27169	0.30005	0.274416	14.367	12.0017
338	1.97749	1.29791	0.306222	0.486675	14.4098	13.3909
339	2.10123	1.37525	0.31154	0.389019	14.1951	13.0884
340	1.99928	1.2467	0.306785	0.354012	14.0416	13.198
341	1.9092	1.516	0.306292	0.346394	13.8539	14.8335
342	2.43306	1.4895	0.317278	0.276355	13.3367	16.3736
343	2.09805	1.54082	0.313681	0.33323	11.2766	15.1102
344	1.84303	1.21194	0.387328	0.226295	8.3867	12.4638
345	1.96884	1.18552	0.356373	0.400768	9.31296	13.0502
346	2.17505	1.43132	0.331101	0.244938	8.71309	13.8871
347	2.57089	1.50812	0.367692	0.259838	9.22474	17.2647
348	2.244	1.57737	0.392898	0.26564	8.75716	15.2067
349	2.51967	1.70577	0.428652	0.227245	9.1455	15.6175
350	2.17128	1.25544	0.362314	0.34318	8.68765	13.4734
351	2.118	1.38125	0.348486	0.470872	9.10852	14.0938
352	2.23917	1.49223	0.372186	0.29039	9.02968	13.8349
353	3.06609	1.94404	0.395954	0.31241	10.2203	18.093
354	2.80614	2.08019	0.370464	0.580588	11.1698	17.9314
355	3.19753	2.42599	0.399803	0.426002	11.5886	19.8983
356	2.66285	2.24082	0.386359	0.47336	9.51889	18.1407
357	2.52973	2.14928	0.374976	0.350602	8.85473	18.2269
358	2.37446	2.05381	0.376075	0.381869	9.15315	17.7695
359	2.36072	1.59342	0.39317	0.287332	8.87478	14.9362
360	2.05026	1.62503	0.388439	0.282508	8.41425	13.9592
361	2.7211	1.84709	0.407712	0.301487	9.34297	17.1234
362	2.56223	1.57254	0.403855	0.220021	9.03942	15.7811
363	2.8165	1.7329	0.413105	0.293333	9.04939	16.3592
364	2.48868	1.57069	0.452878	0.307326	9.50105	15.1556
365	2.8997	2.02164	0.471959	0.345226	9.8686	18.1201
366	2.98108	2.42322	0.491036	0.479246	10.2332	19.2633
367	2.76946	2.16725	0.51885	0.380957	9.48592	18.6611
368	3.14043	2.51398	0.466632	0.432593	11.4469	19.7987
369	2.96379	2.08346	0.460868	0.462616	10.7123	18.9426
370	2.57275	1.78815	0.511577	0.324514	10.812	16.0265
371	3.04212	2.03247	0.499502	0.352632	11.7014	17.5067
372	2.63829	1.67692	0.531625	0.287345	13.3515	16.6135
373	2.13126	1.50268	0.323596	0.316522	12.9685	14.6353
374	2.38857	1.36479	0.337295	0.242687	13.0709	14.2213
375	2.37297	1.49423	0.53927	0.279819	11.9311	15.6111
376	2.5429	1.59321	0.586725	0.288509	10.362	16.7847
377	2.61673	1.86459	0.541319	0.295451	9.12883	17.1212
378	3.20335	1.97866	0.34388	0.434584	9.58973	19.0962
379	2.88523	2.42194	0.329875	0.542603	9.83427	19.5135
380	2.77269	2.03278	0.319016	0.379786	9.63118	17.8677
381	3.12641	1.96116	0.377981	0.354833	9.72254	18.6681
382	3.09055	2.11031	0.437036	0.456715	9.34221	18.6945
383	2.64495	1.83161	0.390714	0.396208	8.57913	17.4772
384	2.86011	1.95837	0.491256	0.283071	9.2323	17.662
385	2.9963	2.26369	0.393853	0.416497	9.86883	19.8857
386	2.73218	2.19654	0.385742	0.382095	9.90856	18.9046
387	2.24494	2.13847	0.363398	0.39597	8.63296	17.761
388	2.25764	1.59445	0.358581	0.227922	8.83573	16.753
389	2.27073	1.17581	0.354356	0.197229	8.97188	13.3437
390	2.49637	1.43416	0.340197	0.314471	8.95239	15.3873
391	2.41173	1.48645	0.42052	0.378996	9.0977	14.9409
392	3.28551	2.31599	1.20561	0.349653	10.2789	21.6447
393	3.37644	2.70581	0.442479	0.641411	11.0024	21.6553
394	3.52018	2.58836	1.13865	0.466219	11.7992	22.6499


==> figures/data/EISATS-eval/stats-seq2-filled.txt <==
Frame	MAE_u	MAE_v	MAE_d	MAE_dd	AAE	RMSE
2	1.08916	0.772283	0.365188	0.120357	12.6215	7.48731
3	0.970762	0.644507	0.369087	0.104523	12.432	5.92512
4	0.950036	0.628089	0.377087	0.093741	12.103	6.81567
5	1.0304	0.696644	0.368774	0.0994485	11.8547	7.09091
6	0.931304	0.576867	0.378167	0.138554	12.7205	6.52384
7	1.16995	0.674299	0.386573	0.0997546	13.1462	6.80017
8	1.01614	0.636013	0.396931	0.142596	12.4641	6.50009
9	0.893625	0.670314	0.386079	0.106523	12.2923	6.07512
10	0.9825	0.599593	0.386673	0.0938754	11.8765	6.6506
11	0.992528	0.784844	0.451899	0.117143	11.5073	10.5018
12	1.0192	0.712735	0.395672	0.122479	11.6207	8.32699
13	1.06969	0.821936	0.386481	0.175301	11.2028	8.73384
14	0.972103	0.769508	0.406342	0.11638	9.91381	8.85963
15	0.917915	0.719593	0.396701	0.108373	9.91352	7.64495
16	0.938303	0.77471	0.410319	0.366001	11.4287	10.6081
17	0.97835	0.626796	0.402112	0.101719	11.8965	8.24087
18	1.00672	0.680622	0.431524	0.148399	12.0358	6.50654
19	1.03592	0.729564	0.424547	0.147106	13.8392	6.9551
20	0.863452	0.621442	0.405954	0.123685	13.6394	5.09389
21	1.23854	0.771488	0.423577	0.164184	14.6886	9.51574
22	1.23077	0.842721	0.425564	0.138126	14.9167	8.89932
23	1.1601	0.868705	0.44654	0.186549	15.0193	8.40183
24	1.05696	0.756454	0.482045	0.134242	14.825	7.75697
25	0.950823	0.610249	0.470732	0.129027	14.8135	6.37111
26	0.955188	0.558737	0.476442	0.435894	15.1915	7.16034
27	1.06277	0.641363	0.477384	0.216218	14.9317	7.3323
28	1.09918	0.690877	0.50319	0.154656	13.3321	7.51942
29	0.955459	0.700273	0.485958	0.154438	13.1387	6.74671
30	0.928267	0.70906	0.512424	0.175762	10.8413	7.23593
31	1.03816	0.828786	0.549127	0.272819	12.073	8.85557
32	1.14499	0.926544	0.585078	0.193657	13.835	9.74613
33	1.04831	0.858439	0.552542	0.166919	13.7201	8.90238
34	1.13361	0.906857	0.604548	0.14677	15.4407	9.77088
35	1.27862	0.852372	0.59456	0.263776	16.7984	10.2226
36	1.30765	0.842316	0.546174	0.157502	16.2077	8.91788
37	1.16205	0.752816	0.627561	0.182799	15.9569	7.8469
38	1.32898	0.889012	0.650615	0.206309	15.4552	8.88713
39	1.22081	0.747144	0.578715	0.222539	15.7177	8.29682
40	1.35833	0.939234	0.678859	0.127097	15.024	10.2646
41	1.19243	0.930976	0.617394	0.252012	13.3686	9.57283
42	1.07591	0.778664	0.656652	0.176738	11.6814	8.76183
43	1.10337	0.802856	0.632339	0.164244	10.7566	10.3153
44	0.989005	0.713544	0.659852	0.201937	10.9216	6.8366
45	1.33887	0.921502	0.701373	0.330539	14.2761	8.7298
46	1.34425	0.965921	0.750948	0.355318	14.8813	9.33824
47	1.376	0.831273	0.762913	0.195862	14.998	8.24723
48	1.38009	0.959317	0.815535	0.241321	14.4733	9.55628
49	1.45869	1.02897	0.635402	0.165198	15.2201	9.5732
50	1.41194	0.90869	0.800364	0.184758	14.7965	9.11871
51	1.85986	1.02833	0.659855	0.216915	14.8749	10.604
52	1.41232	0.840405	0.653952	0.306784	12.1794	8.97336
53	1.42405	0.844365	0.677594	0.210208	11.2566	8.49422
54	1.49153	0.863501	0.668674	0.184136	11.6703	8.48915
55	2.34186	0.871773	0.658189	0.208714	14.0114	12.4731
56	1.63208	0.900804	0.690615	0.148921	13.0086	8.47646
57	1.88272	1.02184	0.710954	0.19606	13.5146	10.2011
58	1.68509	0.93883	0.788765	0.270635	13.2975	9.5244
59	2.13722	1.16654	0.622162	0.368217	13.6583	12.5577
60	1.64482	0.882129	0.789973	0.176095	12.0198	8.73494
61	2.07131	1.01306	0.764034	0.198618	12.0825	11.7534
62	1.33755	0.894185	0.800912	0.183636	10.2962	7.99571
63	1.8503	0.957304	0.657609	0.364248	11.4817	9.06143
64	1.96091	1.10954	0.609189	0.177723	11.7855	11.2569
65	1.82223	1.02474	0.632488	0.296076	10.8783	10.4026
66	1.56647	1.03587	0.572266	0.28151	10.5158	9.42427
67	2.04841	1.08362	0.59653	0.200007	10.7396	11.2746
68	1.68228	1.02989	0.598451	0.237732	9.47192	8.96077
69	1.69399	1.00531	0.657513	0.220043	9.56622	8.81388
70	1.73684	1.08149	0.672272	0.298154	9.66119	8.99718
71	1.58379	0.973193	0.735965	0.245133	9.52148	9.554
72	1.95097	1.01874	0.770938	0.210939	9.50021	10.8567
73	1.58421	1.10021	0.660263	0.192179	9.94686	9.62731
74	1.91314	0.972862	0.785307	0.226355	9.37401	11.0033
75	1.54767	0.853131	0.658167	0.208559	8.22464	9.00417
76	1.6269	0.925124	0.76566	0.172459	8.06935	9.08969
77	1.47072	0.888997	0.646632	0.287401	7.73971	8.42756
78	1.67757	1.07779	0.627654	0.23101	7.81124	10.5877
79	1.53826	0.983425	0.620462	0.197073	7.52434	9.21299
80	1.54766	1.01876	0.488299	0.215568	8.45972	9.30873
81	1.48219	0.972261	0.500725	0.175088	8.14571	10.0038
82	1.57199	0.968306	0.490425	0.195411	7.95088	8.40169
83	1.69633	1.07084	0.540486	0.199364	8.12413	9.64144
84	2.21376	1.04102	0.555227	0.158931	7.99961	13.6834
85	1.69919	1.00199	0.562772	0.163884	7.15916	10.6626
86	1.63241	1.16731	0.550008	0.207804	7.26698	11.0699
87	2.14305	1.17799	0.516697	0.22501	7.84063	13.2682
88	2.01888	1.23045	0.495918	0.170868	8.14215	12.7503
89	2.10948	1.12483	0.454812	0.155864	8.40331	12.0861
90	2.1827	1.08282	0.460536	0.211493	8.97356	11.134
91	1.87525	0.988868	0.481458	0.216454	7.69147	10.9194
92	1.82737	1.0604	0.492432	0.194095	7.58033	11.7985
93	1.84952	1.23428	0.438946	0.192047	7.95349	11.3847
94	1.88927	1.26506	0.426499	0.282239	8.15361	12.8079
95	1.90066	1.19218	0.392746	0.199256	8.62931	11.7701
96	2.37008	1.04434	0.35077	0.202382	9.17654	13.1362
97	2.2233	1.11303	0.33409	0.217887	9.50671	10.5723
98	2.47531	1.09895	0.330637	0.211332	9.93754	11.2707
99	2.95139	1.36595	0.320794	0.203586	10.1448	17.4581
100	2.57912	1.1709	0.321766	0.270873	9.42058	13.8349
101	1.93895	1.06294	0.317677	0.187037	8.42794	10.8745
102	2.28727	1.00734	0.316717	0.167959	8.72654	14.2909
103	2.14316	1.11822	0.304061	0.288156	9.32089	11.2454
104	2.50731	1.19384	0.301816	0.221866	10.1166	12.9436
105	2.19092	1.25796	0.290523	0.266861	9.71684	11.5264
106	2.35948	1.09609	0.263395	0.204646	9.97272	13.1421
107	2.00283	1.01438	0.246355	0.219438	9.6678	11.3491
108	1.85676	1.05498	0.242018	0.209308	9.14743	10.5723
109	2.0428	1.04188	0.241358	0.212218	9.61254	11.0973
110	2.17446	1.20583	0.241276	0.269887	10.0502	12.9968
111	2.09254	1.22241	0.237986	0.195568	10.3522	11.4485
112	2.47993	1.17846	0.242799	0.189843	10.8798	13.3669
113	2.45647	1.29246	0.241483	0.282162	11.9229	12.4575
114	1.99815	1.32173	0.242579	0.219906	11.2653	11.6031
115	2.10533	1.25148	0.24096	0.261249	10.9072	13.0665
116	1.85466	1.09059	0.240975	0.167419	10.8205	10.8982
117	1.66925	0.977711	0.230411	0.148901	10.1379	9.60248
118	1.79694	1.0089	0.225955	0.147072	10.2531	9.81192
119	1.80365	1.07658	0.244195	0.210997	10.8537	10.1961
120	1.77544	1.12307	0.22531	0.262963	10.4033	11.0383
121	1.82172	1.07337	0.219106	0.217571	10.7422	11.1034
122	1.82925	1.13843	0.222473	0.226532	11.1613	11.661
123	1.80505	1.14403	0.227409	0.20274	12.1275	11.3565
124	1.64178	1.03059	0.228098	0.199786	12.1144	9.70882
125	1.88927	1.04254	0.2249	0.224967	12.8559	9.95388
126	2.03643	1.23079	0.224768	0.284955	12.7668	11.5269
127	2.14869	1.23787	0.223643	0.308619	12.2056	12.6901
128	1.76239	1.06019	0.221665	0.268561	13.077	10.064
129	1.98612	1.10785	0.22138	0.287233	12.9144	11.6744
130	1.59082	1.07631	0.219103	0.202428	12.6852	10.1822
131	1.37436	0.948615	0.220434	0.231859	12.2321	8.88866
132	1.35754	0.857014	0.220804	0.208783	12.3618	9.18413
133	1.69622	0.95919	0.222555	0.248453	13.0258	10.2534
134	1.70839	1.07334	0.222157	0.218933	13.4022	10.4988
135	2.00492	1.10819	0.22334	0.274657	14.943	11.9736
136	1.94366	1.11304	0.218799	0.180131	13.5144	11.3182
137	2.18805	1.36219	0.216736	0.29525	15.1534	13.2622
138	1.7681	1.07681	0.21614	0.188265	14.9207	10.0898
139	1.5329	1.09713	0.213955	0.178008	14.3909	10.3882
140	1.89095	1.05536	0.218419	0.278639	13.9506	11.4636
141	1.81379	1.05974	0.219626	0.29795	14.7302	10.7108
142	1.68171	1.05016	0.217479	0.29288	13.4357	10.2599
143	1.8674	1.01069	0.227091	0.266195	14.5907	11.0665
144	1.83141	1.33811	0.217291	0.304878	13.9178	12.9863
145	1.7271	1.13396	0.212519	0.202072	14.0908	12.0915
146	1.71732	0.945238	0.215789	0.313533	14.4103	10.2816
147	1.79191	0.932206	0.215123	0.233798	13.706	9.64745
148	1.77109	1.0059	0.2199	0.185871	14.2008	9.43024
149	2.42685	1.18961	0.221312	0.204296	14.531	13.4207
150	2.04041	0.992603	0.224364	0.236708	14.1669	10.5997
151	2.09366	1.09807	0.223366	0.209478	12.0447	11.736
152	2.44917	1.52562	0.217945	0.205512	12.9853	14.5727
153	2.01688	1.12332	0.22197	0.241387	12.0178	11.6349
154	1.91929	1.19377	0.215878	0.226372	11.7515	12.0629
155	2.36992	1.42301	0.221212	0.288918	13.0707	13.4258
156	2.34478	1.54828	0.229797	0.229187	12.9558	13.4922
157	2.56051	1.65289	0.225276	0.372038	12.9565	15.4724
158	2.55925	1.62666	0.222694	0.380437	12.6134	15.4865
159	2.19567	1.45605	0.235467	0.286676	11.3514	13.63
160	2.01832	1.24418	0.226671	0.26098	10.5521	12.2993
161	2.13017	1.10205	0.223077	0.210573	10.6385	13.5154
162	2.13058	1.09721	0.213578	0.293296	10.3918	12.0163
163	2.30881	1.22903	0.225877	0.248327	10.1611	12.6967
164	1.55351	0.926805	0.230077	0.273008	9.41988	8.87345
165	2.10823	1.17229	0.234407	0.232488	10.0771	12.1719
166	1.78051	1.03855	0.235128	0.193085	9.07125	9.8049
167	1.94399	0.883548	0.236761	0.169981	8.96385	11.0588
168	1.97769	0.944835	0.23633	0.511752	8.98644	10.5666
169	2.08386	1.01237	0.239012	0.197093	8.73258	11.9605
170	2.45351	1.25137	0.242842	0.27224	9.30892	14.6722
171	2.47685	1.3946	0.24144	0.760484	10.0343	15.0921
172	2.9928	1.43794	0.246432	0.566079	10.7692	15.6851
173	3.59737	1.54864	0.251239	0.383637	11.9043	17.6987
174	2.56023	1.39742	0.253395	0.306002	10.3619	14.6938
175	2.06387	1.22141	0.249402	0.267773	9.87513	11.9757
176	2.49873	1.33745	0.248697	0.302813	10.4654	14.9841
177	2.14907	1.23737	0.260175	0.510508	10.6314	12.6585
178	2.38547	1.32088	0.247999	0.272503	10.8956	13.6221
179	2.06218	1.2033	0.247142	0.189915	9.65331	13.2744
180	1.85874	1.09533	0.24694	0.263546	9.47147	12.0118
181	1.95263	1.23022	0.247963	0.304616	10.5193	12.3993
182	1.90878	1.02792	0.250672	0.257465	10.757	11.1454
183	1.85158	0.99568	0.251962	0.242271	11.1834	11.5145
184	1.83309	1.07782	0.252763	0.47648	11.8307	10.7902
185	2.10111	1.06775	0.239704	0.239409	12.0484	13.0307
186	2.44437	1.19331	0.248004	0.358852	12.8807	14.1603
187	2.38173	1.20511	0.24671	0.241401	12.5031	14.3705
188	1.9539	1.21886	0.247198	0.216745	11.8395	12.721
189	1.78211	0.968158	0.242906	0.311343	12.1242	10.3615
190	2.3112	1.1664	0.246196	0.271331	13.182	14.2002
191	2.04035	0.979254	0.245573	0.247866	13.5253	12.0417
192	1.91981	1.07876	0.251909	0.403292	13.9626	11.8186
193	1.82049	0.966919	0.257151	0.288091	14.2227	10.9254
194	2.16875	0.974479	0.256572	0.242013	14.8302	12.3477
195	1.81666	1.03658	0.247959	0.177705	14.5561	10.7023
196	1.91492	1.03287	0.256074	0.253586	14.9384	11.5007
197	1.75991	0.95551	0.247214	0.216273	14.5815	10.6041
198	1.89003	1.11405	0.251842	0.290313	13.9147	12.1767
199	1.99764	0.988295	0.251448	0.259405	16.107	12.141
200	1.95226	1.21277	0.255076	0.301057	17.3028	12.8181
201	1.70007	1.07589	0.257508	0.261736	17.7944	11.1572
202	1.89383	1.04724	0.258928	0.208939	17.8363	11.3172
203	1.932	1.01265	0.421198	0.34773	17.9374	15.4411
204	1.78007	0.934049	0.258692	0.318165	17.5209	11.0224
205	1.83539	1.07059	0.2588	0.363494	17.1858	11.3442
206	1.77365	1.0833	0.257274	0.399717	17.5747	11.2432
207	1.89483	1.1487	0.258057	0.228416	17.5186	11.9531
208	1.8782	1.16862	0.259942	0.229395	15.8127	12.635
209	1.92336	1.09352	0.270103	0.285287	13.7079	12.2626
210	1.8604	1.28645	0.269894	0.276335	14.3748	13.1317
211	1.63119	1.10262	0.263845	0.267611	13.1635	11.8382
212	1.75283	1.03957	0.261477	0.226128	13.3551	12.6493
213	1.65309	0.943305	0.266339	0.343009	13.4048	13.0037
214	1.79508	1.06102	0.272935	0.21551	13.8493	13.4847
215	1.85068	1.15554	0.277303	0.538226	14.1315	13.2843
216	1.87454	1.44322	0.283863	0.360958	14.1057	13.8751
217	1.82081	1.23417	0.283402	0.27485	13.8294	12.8776
218	1.95399	1.28648	0.294897	0.282594	13.9468	14.9017
219	1.69119	1.16308	0.300394	0.417385	13.6775	12.6121
220	1.7809	1.28164	0.30485	0.485408	14.2204	14.0918
221	1.80013	1.09588	0.313612	0.195784	13.8144	11.5646
222	1.63916	1.17903	0.317957	0.305006	13.9668	11.179
223	2.0701	1.36333	0.319734	0.353759	13.8132	14.8553
224	2.11094	1.38814	0.307442	0.420129	14.2344	17.1009
225	2.04478	1.38661	0.280919	0.372299	14.2581	15.0976
226	1.72271	1.10893	0.274214	0.380144	13.8627	13.5763
227	1.7322	1.34827	0.277137	0.243932	14.1926	13.9757
228	1.38169	0.959505	0.276353	0.229618	13.121	10.989
229	1.58271	1.10593	0.275793	0.371594	13.6222	11.6778
230	1.74793	1.37459	0.270701	0.35384	13.9961	13.4784
231	1.80621	1.25802	0.27153	0.403553	13.8534	13.8811
232	1.7141	1.41372	0.272829	0.366941	13.4819	15.0552
233	1.7353	1.2358	0.292515	0.435227	13.9771	13.8234
234	1.72662	1.34611	0.281588	0.235482	13.393	14.5459
235	1.55461	1.15459	0.279657	0.372243	13.1449	12.4633
236	1.54785	1.13948	0.27171	0.33521	13.0567	11.3679
237	1.64707	1.42654	0.272251	0.483379	13.5075	13.8704
238	1.95455	1.31099	0.310411	0.382796	13.5204	14.7495
239	1.97579	1.42066	0.267134	0.19854	13.8948	16.013
240	1.75763	1.17097	0.271006	0.275652	15.9014	12.3474
241	2.08769	1.43785	0.273363	0.338652	14.9843	16.4024
242	1.71129	1.23594	0.278311	0.335184	15.2916	14.0217
243	1.56155	1.14078	0.280827	0.275927	14.907	10.7766
244	1.64373	1.25235	0.277638	0.325355	14.9825	12.5933
245	1.67026	1.12464	0.28503	0.506154	12.6949	13.1056
246	1.73959	1.34572	0.285765	0.449333	13.1529	14.5659
247	1.74879	1.23501	0.277314	0.359281	13.3777	13.3618
248	1.88176	1.27318	0.277063	0.278882	13.184	14.696
249	1.53808	1.22836	0.271724	0.354221	13.1066	12.4275
250	1.94444	1.33872	0.270138	0.330079	13.92	13.9971
251	1.84256	1.40267	0.268826	0.263073	13.6316	13.1111
252	2.06197	1.55119	0.275804	0.243256	13.7516	14.3932
253	1.96646	1.56769	0.270894	0.273442	13.8281	14.6467
254	2.15755	1.53043	0.269396	0.328642	13.8571	16.0834
255	2.31023	1.50592	0.272836	0.69664	14.599	16.1248
256	2.17242	1.69356	0.270709	0.428739	14.2144	16.9133
257	1.73656	1.28674	0.268943	0.2795	13.6036	12.1444
258	2.1953	1.60597	0.269905	0.251603	14.3969	15.6537
259	2.19012	1.64648	0.283702	0.27341	14.3481	15.7158
260	2.10685	1.54273	0.277059	0.351489	14.2818	14.703
261	2.27643	1.85477	0.273451	0.254442	14.4788	17.2061
262	2.28147	1.5856	0.268933	0.336017	14.7699	15.1402
263	2.12452	1.66936	0.267611	0.433401	14.2305	17.027
264	2.02689	1.45415	0.267366	0.299939	13.937	14.5606
265	2.27844	1.49759	0.269246	0.305416	14.4215	15.007
266	1.993	1.63093	0.273374	0.274007	14.1053	14.469
267	2.20194	1.69975	0.279425	0.363784	14.4782	15.7762
268	2.46143	1.74271	0.285835	0.187513	14.6862	17.6569
269	2.43631	1.64837	0.280401	0.306823	14.8729	16.0837
270	2.50494	1.85681	0.279694	0.279419	14.8536	17.7719
271	2.26655	1.54938	0.281188	0.461239	14.543	15.5914
272	2.16882	1.57408	0.284936	0.277569	14.6266	14.4083
273	2.34948	1.78646	0.279799	0.282178	14.743	16.3395
274	2.7324	1.87798	0.279476	0.235494	14.8218	18.3878
275	2.34652	1.90335	0.27934	0.471607	14.6404	17.0235
276	2.52806	1.68468	0.311184	0.287476	14.8176	17.2832
277	2.14939	1.46419	0.278072	0.334407	14.1417	15.0731
278	2.04042	1.5202	0.283629	0.383251	14.3601	15.0842
279	2.21895	1.53484	0.281738	0.239788	14.484	14.7084
280	2.63942	1.934	0.282002	0.307948	15.061	17.7123
281	2.43766	1.77438	0.286774	0.483055	14.8632	16.5108
282	2.57773	2.09069	0.286793	0.338204	15.1808	18.6693
283	2.48544	1.68229	0.289935	0.361912	14.809	17.7067
284	2.41923	1.57013	0.28671	0.375823	15.1907	15.8261
285	2.09953	1.72928	0.285916	0.407829	14.8053	15.5406
286	1.90817	1.44417	0.291581	0.275357	13.9626	13.2779
287	1.92609	1.48044	0.287979	0.427328	14.6315	13.3965
288	2.21103	1.66188	0.283081	0.340199	14.2865	16.2985
289	2.13615	1.88044	0.283816	0.239893	14.7259	16.1113
290	2.08179	1.43915	0.30227	0.267547	14.1421	14.6208
291	1.98039	1.44819	0.284553	0.40042	14.0596	14.4381
292	2.0243	1.41443	0.287814	0.382329	14.207	14.9577
293	2.01475	1.47529	0.292295	0.270697	14.1313	13.6993
294	2.16695	1.55428	0.295429	0.292351	14.7106	14.302
295	1.97217	1.31594	0.299604	0.240274	14.0486	12.8095
296	1.93153	1.40387	0.308602	0.196799	14.1114	13.3363
297	2.2267	1.54023	0.30581	0.254864	14.5083	15.6222
298	2.17492	1.38984	0.303546	0.488089	17.3419	15.0746
299	1.83256	1.28753	0.301752	0.275298	14.4553	13.8892
300	2.06014	1.42551	0.303011	0.334912	16.098	14.4567
301	1.87064	1.25164	0.298265	0.449768	16.7173	12.591
302	2.03913	1.18394	0.296631	0.369455	13.5501	13.998
303	2.41843	1.34547	0.293245	0.270079	14.3304	14.6627
304	1.9247	1.2647	0.292506	0.269173	13.6681	13.0108
305	2.03051	1.38625	0.29003	0.287887	13.9274	13.7843
306	2.18456	1.55717	0.286121	0.475047	14.6766	15.3161
307	2.46515	1.83462	0.287802	0.29061	14.7708	17.1027
308	2.05819	1.53392	0.290107	0.315604	14.476	14.2208
309	2.08254	1.2993	0.28816	0.300406	14.643	13.4105
310	1.94624	1.41895	0.321545	0.24479	13.9884	13.0639
311	2.34833	1.45129	0.301821	0.2921	14.4392	14.9795
312	2.38838	1.59251	0.356885	0.270993	14.8542	16.2907
313	2.33155	1.68187	0.294876	0.307627	15.0194	15.5817
314	2.08712	1.69927	0.32029	0.374923	15.2344	15.1517
315	2.35007	1.49895	0.305872	0.309292	14.8059	16.1369
316	2.09507	1.27762	0.30994	0.533447	14.2896	13.129
317	2.0012	1.43204	0.312932	0.438109	16.2679	12.9832
318	2.17621	1.4703	0.317114	0.197042	14.4619	14.1244
319	2.19374	1.55499	0.31968	0.347796	14.7078	14.3758
320	2.01059	1.58579	0.308238	0.221112	14.6405	14.0467
321	1.94256	1.31359	0.30387	0.206031	13.7282	13.9996
322	1.91241	1.40075	0.309394	0.25288	14.4657	14.6094
323	2.08363	1.32757	0.303564	0.317327	14.2161	13.4817
324	2.09297	1.35074	0.306159	0.271772	14.6533	13.2725
325	2.23206	1.32596	0.308865	0.262909	13.8204	14.6796
326	2.17166	1.31849	0.300504	0.245798	13.7614	13.8114
327	2.25185	1.57156	0.298852	0.30033	14.0105	14.5246
328	2.45951	1.66811	0.298165	0.336202	15.6271	16.5098
329	2.36226	1.58143	0.304077	0.203321	13.9199	16.2712
330	1.89779	1.13878	0.300294	0.274333	13.6546	12.2888
331	1.98838	1.44711	0.298846	0.530637	13.9239	14.2509
332	1.8708	1.22876	0.307705	0.390755	13.5785	11.9571
333	2.18003	1.605	0.293342	0.336315	14.0938	14.0884
334	2.17758	1.56734	0.296114	0.340702	14.2379	14.1316
335	2.18374	1.64966	0.300229	0.29579	15.4585	15.4383
336	2.09191	1.26874	0.297485	0.277547	15.0186	13.4654
337	2.0091	1.27169	0.295268	0.274416	14.367	11.9985
338	1.97749	1.29791	0.296364	0.486675	14.4098	13.3855
339	2.10123	1.37525	0.297906	0.389019	14.1951	13.0805
340	1.99928	1.2467	0.302049	0.354012	14.0416	13.1952
341	1.9092	1.516	0.302625	0.346394	13.8539	14.794
342	2.43306	1.4895	0.306132	0.276355	13.3367	16.349
343	2.09805	1.54082	0.31137	0.33323	11.2766	15.1096
344	1.84303	1.21194	0.3158	0.226295	8.3867	11.8992
345	1.96884	1.18552	0.317668	0.400768	9.31296	12.0805
346	2.17505	1.43132	0.326216	0.244938	8.71309	13.8847
347	2.57089	1.50812	0.330508	0.259838	9.22474	16.8017
348	2.244	1.57737	0.339365	0.26564	8.75716	14.9607
349	2.51967	1.70577	0.346209	0.227245	9.1455	15.4849
350	2.17128	1.25544	0.349813	0.34318	8.68765	13.4654
351	2.118	1.38125	0.34532	0.470872	9.10852	14.0917
352	2.23917	1.49223	0.344444	0.29039	9.02968	13.816
353	3.06609	1.94404	0.358753	0.31241	10.2203	18.0567
354	2.80614	2.08019	0.366048	0.580588	11.1698	17.93
355	3.19753	2.42599	0.366527	0.426002	11.5886	19.878
356	2.66285	2.24082	0.361346	0.47336	9.51889	18.0943
357	2.52973	2.14928	0.358531	0.350602	8.85473	18.2208
358	2.37446	2.05381	0.364029	0.381869	9.15315	17.7648
359	2.36072	1.59342	0.354693	0.287332	8.87478	14.9043
360	2.05026	1.62503	0.35357	0.282508	8.41425	13.931
361	2.7211	1.84709	0.358636	0.301487	9.34297	17.0715
362	2.56223	1.57254	0.369192	0.220021	9.03942	15.7482
363	2.8165	1.7329	0.380137	0.293333	9.04939	16.3279
364	2.48868	1.57069	0.378329	0.307326	9.50105	15.0744
365	2.8997	2.02164	0.402258	0.345226	9.8686	18.0229
366	2.98108	2.42322	0.429248	0.479246	10.2332	19.1886
367	2.76946	2.16725	0.450607	0.380957	9.48592	18.565
368	3.14043	2.51398	0.413885	0.432593	11.4469	19.7329
369	2.96379	2.08346	0.38567	0.462616	10.7123	18.8365
370	2.57275	1.78815	0.374484	0.324514	10.812	15.8527
371	3.04212	2.03247	0.392931	0.352632	11.7014	17.3646
372	2.63829	1.67692	0.321656	0.287345	13.3515	16.3045
373	2.13126	1.50268	0.322805	0.316522	12.9685	14.6347
374	2.38857	1.36479	0.323808	0.242687	13.0709	14.0743
375	2.37297	1.49423	0.435346	0.279819	11.9311	15.4452
376	2.5429	1.59321	0.322717	0.288509	10.362	16.4594
377	2.61673	1.86459	0.34271	0.295451	9.12883	16.9073
378	3.20335	1.97866	0.339273	0.434584	9.58973	19.093
379	2.88523	2.42194	0.324037	0.542603	9.83427	19.5114
380	2.77269	2.03278	0.311672	0.379786	9.63118	17.8653
381	3.12641	1.96116	0.322147	0.354833	9.72254	17.8026
382	3.09055	2.11031	0.319042	0.456715	9.34221	18.4964
383	2.64495	1.83161	0.32544	0.396208	8.57913	16.3007
384	2.86011	1.95837	0.3485	0.283071	9.2323	17.3375
385	2.9963	2.26369	0.370321	0.416497	9.86883	19.8304
386	2.73218	2.19654	0.345609	0.382095	9.90856	18.2692
387	2.24494	2.13847	0.355292	0.39597	8.63296	17.7583
388	2.25764	1.59445	0.356829	0.227922	8.83573	16.7524
389	2.27073	1.17581	0.343127	0.197229	8.97188	13.3373
390	2.49637	1.43416	0.337848	0.314471	8.95239	15.3861
391	2.41173	1.48645	0.340237	0.378996	9.0977	14.7495
392	3.28551	2.31599	0.352569	0.349653	10.2789	20.067
393	3.37644	2.70581	0.360527	0.641411	11.0024	21.4309
394	3.52018	2.58836	0.371491	0.466219	11.7992	21.3813


==> figures/data/EISATS-eval/stats-seq2-lsf.txt <==
Frame	MAE_u	MAE_v	MAE_d	MAE_dd	AAE	RMSE
2	0.607482	0.53248	0.313469	0.120357	5.36555	4.88271
3	0.577825	0.469693	0.333066	0.104523	5.03465	4.2308
4	0.472959	0.40125	0.310016	0.093741	4.9252	3.53345
5	0.502493	0.453801	0.310478	0.0994485	5.02265	4.00671
6	0.608703	0.475386	0.311708	0.138554	5.26872	4.8507
7	0.656527	0.441519	0.313738	0.0997546	5.24259	4.30156
8	0.676215	0.495991	0.382093	0.142596	5.17593	4.36492
9	0.624853	0.490254	0.320816	0.106523	5.0154	4.20493
10	0.596343	0.441005	0.307886	0.0938754	4.79645	4.43338
11	0.795919	0.584558	0.503712	0.117143	5.30795	7.88557
12	0.725875	0.593095	0.302231	0.122479	5.20677	5.81923
13	0.651991	0.596961	0.29352	0.175301	5.30571	5.25415
14	0.618751	0.596788	0.315018	0.11638	4.90572	5.18928
15	0.590648	0.565991	0.28339	0.108373	4.98589	4.62455
16	0.64241	0.659518	0.287613	0.366001	5.2888	6.65053
17	0.691714	0.492301	0.281912	0.101719	4.99998	4.86488
18	0.677868	0.491023	0.30958	0.148399	4.22014	4.5132
19	0.7191	0.522926	0.326759	0.147106	5.01348	5.15922
20	0.515992	0.462539	0.290769	0.123685	4.67247	3.60155
21	0.923363	0.606001	0.321422	0.164184	5.33631	6.42045
22	0.779002	0.631359	0.3054	0.138126	5.35429	6.17997
23	0.755351	0.671849	0.357052	0.186549	5.46579	5.58731
24	0.601088	0.541724	0.327868	0.134242	5.07791	4.95563
25	0.612307	0.503885	0.335166	0.129027	5.00487	4.3763
26	0.640308	0.501448	0.338093	0.435894	5.53086	5.54745
27	0.796266	0.497452	0.404217	0.216218	5.25127	5.62078
28	0.767527	0.531757	0.349136	0.154656	5.26965	5.58698
29	0.670751	0.517811	0.280197	0.154438	4.84369	4.56523
30	0.705086	0.535757	0.35272	0.175762	4.79111	4.8223
31	0.755805	0.652507	0.456127	0.272819	5.65617	6.7345
32	0.77712	0.702055	0.59777	0.193657	5.34395	7.99077
33	0.68843	0.68105	0.423254	0.166919	5.0915	6.08467
34	0.723151	0.616077	0.426421	0.14677	5.35056	6.59989
35	0.986752	0.695769	0.357242	0.263776	6.33374	7.05295
36	0.812652	0.595101	0.353072	0.157502	5.02479	5.60699
37	0.847727	0.554009	0.37744	0.182799	5.52599	5.49205
38	0.883348	0.686551	0.463464	0.206309	5.14901	6.39267
39	0.827756	0.555089	0.389277	0.222539	5.31146	5.59592
40	0.897449	0.701905	0.46766	0.127097	5.53066	7.05931
41	0.781022	0.727467	0.426789	0.252012	5.15679	6.3609
42	0.691323	0.606032	0.503357	0.176738	4.7205	5.68706
43	0.876849	0.681011	0.445466	0.164244	5.06202	7.28551
44	0.762837	0.51959	0.421344	0.201937	4.52102	4.91026
45	0.990044	0.69167	0.53022	0.330539	5.08619	6.57914
46	0.854339	0.710081	0.500522	0.355318	5.157	6.19424
47	0.926123	0.568961	0.567238	0.195862	4.98652	5.98379
48	0.920311	0.65034	0.60211	0.241321	5.51453	6.44921
49	1.03116	0.67722	0.417006	0.165198	6.17175	6.78677
50	0.910867	0.520791	0.604235	0.184758	5.98112	5.83914
51	0.905261	0.683928	0.44892	0.216915	4.64959	6.44676
52	0.874979	0.606294	0.48122	0.306784	4.79038	6.12683
53	0.974448	0.59975	0.474276	0.210208	4.49231	6.14736
54	0.926751	0.59403	0.439771	0.184136	4.40909	5.86281
55	0.89494	0.522474	0.421578	0.208714	4.69785	5.28746
56	0.908475	0.56675	0.420311	0.148921	4.60046	5.5075
57	1.08662	0.771481	0.475611	0.19606	5.06046	7.01146
58	0.915249	0.655154	0.511236	0.270635	5.06705	6.11698
59	1.08528	0.904667	0.381885	0.368217	5.54013	7.91102
60	1.03712	0.592043	0.520654	0.176095	4.52187	6.08662
61	1.18678	0.630737	0.428504	0.198618	4.21227	7.57678
62	0.850595	0.601074	0.356863	0.183636	3.51694	5.51457
63	1.06509	0.657531	0.475632	0.364248	4.3285	6.39533
64	1.10476	0.705584	0.392395	0.177723	4.28333	7.23978
65	0.975764	0.653306	0.529303	0.296076	3.99709	6.58474
66	0.875919	0.723409	0.412019	0.28151	3.78141	6.42074
67	1.3145	0.675693	0.44154	0.200007	4.4751	7.6105
68	1.14762	0.641341	0.412715	0.237732	4.01113	6.49411
69	1.03582	0.590024	0.458465	0.220043	3.6628	6.42421
70	0.92095	0.635576	0.484239	0.298154	3.2994	5.97081
71	0.884949	0.615406	0.547645	0.245133	3.18281	6.21401
72	0.897314	0.608085	0.632278	0.210939	3.28942	6.30999
73	0.956982	0.75549	0.452394	0.192179	3.56083	6.64664
74	1.09658	0.675762	0.601779	0.226355	3.68768	7.13379
75	1.04609	0.606673	0.542645	0.208559	3.40689	6.68422
76	1.11993	0.655026	0.595334	0.172459	3.59379	6.75951
77	0.948201	0.57576	0.429345	0.287401	3.43563	5.59333
78	1.13634	0.78573	0.409663	0.23101	3.57913	7.49818
79	0.94018	0.622955	0.422745	0.197073	3.02784	6.11099
80	0.899463	0.692961	0.310785	0.215568	3.48602	6.30531
81	0.92869	0.717606	0.356012	0.175088	3.49286	6.45169
82	1.00921	0.619788	0.31203	0.195411	2.99245	5.72635
83	1.02798	0.654785	0.305112	0.199364	3.14986	6.07366
84	1.58919	0.685914	0.335	0.158931	3.82248	10.212
85	1.18624	0.676655	0.340477	0.163884	3.41489	7.79195
86	1.12587	0.860258	0.349219	0.207804	3.8438	7.56745
87	1.25848	0.791356	0.334577	0.22501	3.84018	8.09854
88	1.09614	0.82226	0.346117	0.170868	3.68404	7.81926
89	1.29078	0.746427	0.25997	0.155864	3.63967	7.90414
90	1.21102	0.722955	0.330761	0.211493	3.38054	7.5898
91	1.21933	0.665236	0.278537	0.216454	3.17069	7.51458
92	1.20848	0.679956	0.305977	0.194095	3.47766	7.83575
93	1.20261	0.930909	0.301441	0.192047	4.07785	7.73104
94	1.22832	0.877222	0.266636	0.282239	4.25678	7.85869
95	1.23258	0.90641	0.24006	0.199256	3.9863	8.37219
96	1.34215	0.687133	0.238542	0.202382	3.82179	7.53227
97	1.23443	0.717008	0.231656	0.217887	3.66333	6.69301
98	1.18281	0.649822	0.232277	0.211332	3.32737	6.56631
99	1.69271	0.920759	0.238791	0.203586	4.13325	11.2151
100	1.46621	0.787183	0.252914	0.270873	4.1027	8.25446
101	1.13344	0.656442	0.239076	0.187037	3.33455	6.40682
102	1.32869	0.683867	0.248139	0.167959	3.80583	7.31671
103	1.47024	0.791523	0.310531	0.288156	4.1483	8.14815
104	1.62221	0.745719	0.241404	0.221866	4.50463	8.65238
105	1.34802	0.793177	0.250741	0.266861	4.04562	7.47884
106	1.53348	0.670419	0.20115	0.204646	4.19157	8.88943
107	1.35487	0.722394	0.196943	0.219438	3.88944	7.89984
108	1.23971	0.686673	0.198678	0.209308	3.42813	7.13242
109	1.20955	0.666278	0.179839	0.212218	3.53444	6.97191
110	1.53422	0.871328	0.192499	0.269887	4.32511	8.67876
111	1.28611	0.72217	0.179565	0.195568	3.79829	7.14615
112	1.41738	0.731091	0.195615	0.189843	3.52012	8.54653
113	1.49603	0.771268	0.192365	0.282162	3.74053	8.57841
114	1.24248	0.880841	0.18568	0.219906	3.63284	7.49125
115	1.27633	0.795905	0.198157	0.261249	3.73081	8.16442
116	1.16901	0.653503	0.183714	0.167419	3.58205	6.77965
117	1.02031	0.596099	0.168455	0.148901	3.218	6.10404
118	1.25198	0.587491	0.168248	0.147072	3.46258	6.82002
119	1.2557	0.691921	0.255252	0.210997	3.54815	7.44009
120	1.21155	0.765498	0.183251	0.262963	3.55232	7.36004
121	1.1886	0.673662	0.19807	0.217571	3.37848	7.09461
122	1.2221	0.680661	0.176694	0.226532	3.9938	7.2881
123	0.997753	0.709064	0.229031	0.20274	3.88685	6.94255
124	0.971134	0.621522	0.171365	0.199786	3.45544	6.01599
125	1.27834	0.660995	0.183428	0.224967	3.83315	7.10501
126	1.26768	0.817658	0.18396	0.284955	3.82089	7.32601
127	1.34265	0.860907	0.21437	0.308619	3.80889	7.85754
128	1.25285	0.729698	0.19521	0.268561	4.17982	7.22072
129	1.38209	0.770099	0.172149	0.287233	3.98071	8.18149
130	1.06086	0.75637	0.174301	0.202428	3.91377	6.75245
131	0.993084	0.650281	0.178197	0.231859	3.78026	6.15456
132	1.01443	0.623226	0.21386	0.208783	4.00396	6.61814
133	1.0902	0.602615	0.199028	0.248453	4.02971	6.25597
134	1.11867	0.618861	0.188491	0.218933	4.1018	6.69597
135	1.48073	0.708569	0.254577	0.274657	5.12597	8.13472
136	1.26716	0.70002	0.188207	0.180131	4.44692	7.87954
137	1.50525	0.88204	0.189922	0.29525	5.22073	8.65037
138	1.22783	0.68249	0.173913	0.188265	4.78091	7.06554
139	1.02673	0.73164	0.196074	0.178008	4.26252	7.21736
140	1.36473	0.727181	0.189149	0.278639	4.69468	7.92598
141	1.33929	0.73069	0.183908	0.29795	4.5173	7.50851
142	1.25556	0.788721	0.186602	0.29288	4.37651	7.39351
143	1.23259	0.699767	0.190855	0.266195	4.51054	7.34856
144	1.18618	1.0546	0.247644	0.304878	4.62657	9.38357
145	1.12087	0.775477	0.182967	0.202072	4.46773	7.77147
146	1.19409	0.695725	0.204743	0.313533	4.58647	7.33337
147	1.19637	0.667759	0.180587	0.233798	4.29363	6.98175
148	1.21103	0.696713	0.178282	0.185871	3.94666	6.81003
149	1.57736	0.83341	0.182797	0.204296	4.95948	9.01505
150	1.39786	0.707625	0.202229	0.236708	4.67411	7.94322
151	1.47934	0.698247	0.194756	0.209478	4.43241	7.93191
152	1.63892	0.930671	0.213573	0.205512	5.47194	8.77452
153	1.29058	0.680389	0.181303	0.241387	4.42106	7.27095
154	1.27478	0.792246	0.199701	0.226372	4.34872	7.87915
155	1.55276	0.930694	0.215487	0.288918	5.25261	8.16719
156	1.64544	1.1052	0.185955	0.229187	5.22847	9.0705
157	1.66571	1.15823	0.195948	0.372038	5.14217	9.91447
158	1.4665	0.962638	0.198637	0.380437	5.11975	8.65173
159	1.58152	1.00901	0.233939	0.286676	4.97264	8.99374
160	1.41532	0.824973	0.189434	0.26098	4.27949	8.10562
161	1.33936	0.768904	0.188724	0.210573	4.02627	7.94363
162	1.41338	0.782267	0.167134	0.293296	4.07367	8.13576
163	1.5199	0.882402	0.182918	0.248327	3.97023	8.43881
164	1.16242	0.694077	0.182956	0.273008	3.44033	6.51684
165	1.38707	0.77145	0.192908	0.232488	3.76935	8.10409
166	1.10537	0.653298	0.188118	0.193085	3.15691	6.63336
167	1.16706	0.482973	0.19965	0.169981	3.75651	5.94337
168	1.044	0.528057	0.222016	0.511752	3.6737	6.18069
169	1.44488	0.687522	0.225346	0.197093	3.67735	7.92878
170	1.45454	0.871607	0.212017	0.27224	4.09002	8.68456
171	1.48748	0.99024	0.224982	0.760484	4.49785	9.5041
172	1.68093	0.983659	0.184652	0.566079	4.83794	9.35944
173	1.72028	0.996994	0.208665	0.383637	5.03127	9.77462
174	1.51363	0.902394	0.178182	0.306002	4.49848	8.56322
175	1.24069	0.804509	0.178842	0.267773	4.08385	7.26265
176	1.58379	1.05678	0.192488	0.302813	5.07887	9.25914
177	1.47096	0.880114	0.235458	0.510508	4.56122	8.5592
178	1.65714	1.014	0.200739	0.272503	5.06451	8.93722
179	1.46422	0.84023	0.184738	0.189915	4.0975	9.17136
180	1.37662	0.825686	0.177084	0.263546	3.95194	8.23899
181	1.34166	0.894754	0.18002	0.304616	4.4718	8.0892
182	1.26405	0.727571	0.176574	0.257465	4.17069	7.31238
183	1.34029	0.788258	0.207442	0.242271	4.33538	8.12448
184	1.19765	0.730406	0.199314	0.47648	4.29924	7.33344
185	1.50202	0.733113	0.2008	0.239409	4.39508	9.1161
186	1.69204	0.93118	0.213018	0.358852	5.17255	10.1994
187	1.39133	0.881489	0.19542	0.241401	4.63817	8.86289
188	1.309	0.957137	0.189833	0.216745	4.73087	8.2193
189	1.22784	0.856196	0.21602	0.311343	4.93136	8.03434
190	1.4174	0.87338	0.247741	0.271331	5.14491	8.6478
191	1.57643	0.732934	0.213433	0.247866	5.15407	8.68737
192	1.34921	0.787951	0.225131	0.403292	4.99782	7.98613
193	1.19971	0.681876	0.20413	0.288091	4.9785	7.70863
194	1.46096	0.687732	0.194903	0.242013	5.34006	8.67994
195	1.15934	0.665533	0.184171	0.177705	5.1441	7.11894
196	1.13511	0.691664	0.185284	0.253586	5.08999	7.25085
197	1.19546	0.675542	0.199376	0.216273	5.28075	7.20434
198	1.51199	0.85592	0.206628	0.290313	5.79871	8.76185
199	1.35607	0.68301	0.213939	0.259405	5.9974	8.01485
200	1.46196	0.959118	0.260618	0.301057	6.38561	9.05482
201	1.26605	0.792306	0.232813	0.261736	6.1883	7.51469
202	1.30479	0.677308	0.205674	0.208939	6.08098	7.64943
203	1.47912	0.771514	0.31979	0.34773	6.64545	9.96276
204	1.34708	0.673115	0.228039	0.318165	6.28936	7.59029
205	1.30114	0.76498	0.230074	0.363494	6.09476	7.61254
206	1.23219	0.831975	0.232512	0.399717	6.21275	8.11907
207	1.35824	0.811477	0.21331	0.228416	5.94336	8.89085
208	1.42049	0.953944	0.204403	0.229395	6.4448	8.79962
209	1.44535	0.839172	0.198124	0.285287	5.61468	8.97745
210	1.30373	0.973863	0.203018	0.276335	5.95408	8.46785
211	1.19154	0.841117	0.195967	0.267611	5.5181	7.66976
212	1.36823	0.681575	0.19657	0.226128	5.55635	8.40472
213	1.38819	0.789203	0.25185	0.343009	5.80331	9.06133
214	1.45666	0.850673	0.213228	0.21551	5.85617	9.43174
215	1.26436	0.810809	0.214023	0.538226	5.8975	8.76582
216	1.36757	1.05076	0.198149	0.360958	5.78153	9.32734
217	1.3228	0.995104	0.23842	0.27485	5.88981	8.96188
218	1.40375	0.963557	0.222726	0.282594	5.97268	9.47005
219	1.28913	0.900634	0.250028	0.417385	5.84315	8.81149
220	1.46478	1.14023	0.294962	0.485408	6.40703	10.5121
221	1.38299	0.851955	0.232817	0.195784	5.62012	8.21395
222	1.20172	0.876992	0.228898	0.305006	5.32237	7.72437
223	1.63201	1.17685	0.239272	0.353759	6.36966	10.7556
224	1.56266	1.0592	0.261333	0.420129	6.1374	11.6067
225	1.52868	1.10464	0.215547	0.372299	6.17886	10.2388
226	1.30474	0.905266	0.231458	0.380144	5.52182	9.38456
227	1.28702	1.19395	0.236481	0.243932	5.75143	9.76964
228	1.04449	0.779449	0.238619	0.229618	4.92236	7.93144
229	1.20664	0.869015	0.206114	0.371594	5.33173	8.40352
230	1.2845	1.09901	0.1996	0.35384	5.49824	9.39559
231	1.39354	1.05336	0.20501	0.403553	6.30954	9.89478
232	1.27009	1.24975	0.206072	0.366941	5.77278	10.8095
233	1.34089	0.957157	0.228217	0.435227	6.05952	8.98783
234	1.21113	1.09706	0.206257	0.235482	5.67395	9.87311
235	1.169	0.967612	0.263544	0.372243	5.68302	9.17938
236	1.13475	0.943756	0.223949	0.33521	5.4469	7.96513
237	1.22881	1.13152	0.247274	0.483379	5.79328	9.45981
238	1.41773	1.05274	0.308886	0.382796	5.75904	10.4043
239	1.43354	1.19006	0.204987	0.19854	5.92665	11.1789
240	1.2882	0.899185	0.2207	0.275652	5.63295	8.43895
241	1.54897	1.14583	0.215616	0.338652	6.32951	11.3406
242	1.25522	1.06234	0.24153	0.335184	5.78825	9.61156
243	1.16264	0.893136	0.256398	0.275927	5.59069	8.07768
244	1.12945	0.894911	0.229163	0.325355	5.33353	8.21116
245	1.25921	0.916071	0.264831	0.506154	5.29987	9.13064
246	1.29931	1.08483	0.248944	0.449333	5.65562	10.1753
247	1.35242	0.885427	0.262749	0.359281	5.37822	9.30288
248	1.3515	0.924614	0.246704	0.278882	5.50226	9.63049
249	1.1209	0.994651	0.240354	0.354221	5.39935	8.65187
250	1.37234	0.922049	0.214695	0.330079	5.86889	9.04653
251	1.31686	0.911105	0.206234	0.263073	5.78177	8.43745
252	1.51987	1.13172	0.207418	0.243256	6.05389	9.46529
253	1.37694	1.16573	0.221864	0.273442	5.81026	9.68219
254	1.63297	1.18174	0.233887	0.328642	5.98065	10.6826
255	1.50262	1.01033	0.261284	0.69664	6.37688	10.2892
256	1.63846	1.3917	0.248467	0.428739	6.73557	11.4402
257	1.23432	0.873804	0.212038	0.2795	5.24586	8.12349
258	1.61372	1.13369	0.208411	0.251603	6.26705	10.3665
259	1.61773	1.31098	0.339851	0.27341	6.23255	11.7753
260	1.4146	1.10907	0.228005	0.351489	5.89463	9.51989
261	1.60821	1.40109	0.203485	0.254442	6.37126	11.317
262	1.62477	1.1364	0.255558	0.336017	6.72354	9.44389
263	1.61776	1.34962	0.260822	0.433401	6.37456	11.847
264	1.51353	1.04071	0.215906	0.299939	6.1465	9.89428
265	1.63219	1.02072	0.221252	0.305416	6.29258	9.82012
266	1.34045	1.20247	0.230473	0.274007	5.73272	9.36902
267	1.49109	1.26674	0.238682	0.363784	5.9918	10.6688
268	1.64581	1.26343	0.226788	0.187513	6.54033	11.5632
269	1.74035	1.17485	0.240581	0.306823	6.77956	10.8375
270	1.72397	1.32083	0.228714	0.279419	6.68869	11.352
271	1.66342	1.1459	0.223602	0.461239	6.91952	10.4839
272	1.51029	1.11902	0.242571	0.277569	6.06596	9.69175
273	1.79724	1.33806	0.243797	0.282178	6.52529	11.8063
274	1.96683	1.45474	0.230185	0.235494	7.30206	12.4679
275	1.69078	1.46268	0.246002	0.471607	7.14434	11.6868
276	1.8003	1.29156	0.354074	0.287476	7.1213	11.6672
277	1.5974	1.07338	0.230192	0.334407	6.54692	10.3193
278	1.45617	1.17758	0.231876	0.383251	6.40353	10.0142
279	1.49894	1.04362	0.240143	0.239788	6.23101	9.46165
280	1.85035	1.41128	0.23196	0.307948	7.11544	11.5265
281	1.63192	1.29023	0.261004	0.483055	7.02344	10.7621
282	1.7556	1.54852	0.247108	0.338204	7.35061	11.9533
283	1.6466	1.17772	0.236977	0.361912	6.75781	10.5729
284	1.61476	1.12129	0.229715	0.375823	6.47184	10.4488
285	1.55992	1.38798	0.227307	0.407829	7.23474	10.8265
286	1.39978	1.03751	0.243105	0.275357	6.09492	8.5394
287	1.41324	1.13454	0.243252	0.427328	6.20087	9.41003
288	1.61079	1.21507	0.2229	0.340199	6.13483	10.841
289	1.56252	1.38808	0.221185	0.239893	6.73461	10.6059
290	1.57569	1.10593	0.266317	0.267547	6.28623	9.82408
291	1.41187	1.05974	0.2217	0.40042	5.78027	10.1072
292	1.49274	1.02478	0.22425	0.382329	6.16623	10.1856
293	1.41857	1.04765	0.237094	0.270697	5.7414	9.13577
294	1.48744	0.997269	0.230685	0.292351	5.97983	9.09272
295	1.3298	0.849535	0.240538	0.240274	5.49867	8.07592
296	1.2674	0.961421	0.239348	0.196799	5.68973	8.60487
297	1.58539	1.17994	0.264609	0.254864	6.34745	9.98463
298	1.44394	0.912389	0.244788	0.488089	7.00538	8.95221
299	1.36177	0.968006	0.237029	0.275298	5.66685	9.23831
300	1.47021	1.09981	0.26805	0.334912	6.40465	9.42966
301	1.25145	0.859318	0.247797	0.449768	5.84102	7.77589
302	1.42175	0.785189	0.253867	0.369455	5.51881	9.28153
303	1.82879	1.04639	0.254927	0.270079	6.322	10.5025
304	1.42368	0.88949	0.257678	0.269173	5.14633	9.16158
305	1.39317	0.972579	0.235526	0.287887	5.53404	8.92236
306	1.55652	1.10733	0.218058	0.475047	6.29979	9.9135
307	1.77733	1.40308	0.249322	0.29061	7.01552	11.6288
308	1.52168	1.1096	0.231218	0.315604	6.1392	9.70833
309	1.54678	0.901188	0.25346	0.300406	5.68064	9.30683
310	1.40961	1.02351	0.348566	0.24479	5.62931	9.15566
311	1.65282	0.96241	0.217006	0.2921	5.94576	10.0902
312	1.76997	1.18548	0.315772	0.270993	6.85498	10.8092
313	1.57054	1.26905	0.227675	0.307627	6.56486	10.1867
314	1.39414	1.18084	0.393495	0.374923	6.59796	9.80934
315	1.74707	1.1393	0.24691	0.309292	6.5688	10.6
316	1.44881	0.873442	0.267081	0.533447	5.80267	8.55054
317	1.4329	1.03567	0.304955	0.438109	5.72892	9.01385
318	1.48639	1.00703	0.266054	0.197042	5.68587	9.48596
319	1.60159	1.0441	0.232947	0.347796	6.05241	9.54289
320	1.30604	1.10385	0.229348	0.221112	5.66333	9.01029
321	1.45608	1.05374	0.261427	0.206031	5.60132	9.92561
322	1.41881	1.11934	0.247554	0.25288	5.92987	9.7384
323	1.47805	0.945423	0.317662	0.317327	5.53921	8.65588
324	1.52344	0.922707	0.286222	0.271772	5.38015	8.87229
325	1.6154	0.952785	0.267941	0.262909	5.50756	10.3701
326	1.54474	0.941176	0.262051	0.245798	5.85623	9.3112
327	1.66276	1.1406	0.2611	0.30033	6.40425	9.64537
328	1.76507	1.28195	0.297512	0.336202	6.72733	10.9307
329	1.68497	1.21702	0.27555	0.203321	6.49262	10.7323
330	1.46677	0.783558	0.273067	0.274333	5.53546	8.42196
331	1.43953	1.02535	0.282226	0.530637	5.83216	9.52082
332	1.4271	0.869826	0.294954	0.390755	5.31612	8.38763
333	1.55721	1.10216	0.250384	0.336315	6.14478	9.41037
334	1.64391	1.17838	0.242057	0.340702	6.32035	9.75307
335	1.53926	1.16408	0.244748	0.29579	5.97309	10.3354
336	1.37883	0.878623	0.247273	0.277547	5.73519	8.85787
337	1.48454	0.80803	0.259552	0.274416	5.80194	7.98694
338	1.50622	0.942711	0.271953	0.486675	5.63705	9.30777
339	1.49628	0.927847	0.273601	0.389019	5.606	8.96354
340	1.47124	0.869624	0.238448	0.354012	5.50066	9.00963
341	1.35712	1.08599	0.254521	0.346394	5.10809	9.79515
342	1.62724	1.08633	0.290073	0.276355	5.57957	9.72695
343	1.46198	1.16817	0.326901	0.33323	5.07298	10.1243
344	1.33798	0.894835	0.301423	0.226295	3.87727	7.67561
345	1.40321	0.766881	0.358248	0.400768	3.95431	7.95056
346	1.54154	0.989225	0.336959	0.244938	4.49232	8.93305
347	1.82455	1.03809	0.326549	0.259838	5.47182	10.7313
348	1.54783	1.1008	0.323774	0.26564	4.85862	9.22708
349	1.64412	1.16493	0.319973	0.227245	5.29516	9.19662
350	1.38225	0.835224	0.337826	0.34318	4.4674	8.05163
351	1.43396	0.915284	0.34426	0.470872	4.87672	8.77009
352	1.46977	0.946561	0.364767	0.29039	4.18079	7.88249
353	2.12123	1.26286	0.33087	0.31241	6.29778	10.7804
354	1.84044	1.43128	0.349848	0.580588	6.03271	11.6065
355	2.07308	1.67289	0.341893	0.426002	6.49982	12.9184
356	1.76025	1.60356	0.329327	0.47336	5.36992	11.9391
357	1.64903	1.54777	0.327183	0.350602	5.05714	11.499
358	1.73408	1.66983	0.32295	0.381869	5.35287	12.5012
359	1.70015	1.162	0.313527	0.287332	4.76876	9.96681
360	1.5102	1.15148	0.322536	0.282508	4.34661	9.32517
361	1.86144	1.28886	0.315781	0.301487	5.42745	11.0333
362	1.83492	1.03856	0.314277	0.220021	4.96233	10.3135
363	1.85193	1.20514	0.30033	0.293333	4.94312	10.2377
364	1.59238	0.925033	0.282896	0.307326	4.42976	8.65768
365	2.12941	1.35311	0.291509	0.345226	5.89227	12.2686
366	2.09574	1.67182	0.395194	0.479246	5.8114	12.5385
367	1.86664	1.44514	0.316167	0.380957	5.21713	12.26
368	2.23244	1.71109	0.312977	0.432593	6.65551	12.9566
369	1.9751	1.46214	0.276866	0.462616	6.0336	11.8864
370	1.8194	1.24976	0.278637	0.324514	5.23022	10.7097
371	1.97422	1.38643	0.275128	0.352632	5.77837	11.0032
372	1.96073	1.15891	0.318303	0.287345	6.00525	11.4068
373	1.52197	1.11492	0.295829	0.316522	5.53091	10.0713
374	1.58636	0.860669	0.289506	0.242687	4.88186	8.45396
375	1.5437	0.859571	0.290977	0.279819	5.07803	9.171
376	1.51911	0.877349	0.273082	0.288509	4.4771	9.30083
377	1.7601	1.17508	0.2901	0.295451	4.51645	11.0084
378	2.12518	1.33161	0.306238	0.434584	5.88281	11.9137
379	1.84758	1.65691	0.292595	0.542603	5.37296	12.2556
380	1.77591	1.367	0.27205	0.379786	5.07445	11.4791
381	2.17764	1.29434	0.297101	0.354833	5.73056	12.0104
382	1.99788	1.38913	0.28524	0.456715	5.39881	11.7611
383	1.77145	1.13406	0.307355	0.396208	4.66984	10.8522
384	1.89897	1.19603	0.290016	0.283071	5.16801	10.1199
385	2.00868	1.63375	0.318008	0.416497	5.93731	11.9305
386	1.74075	1.58569	0.329252	0.382095	5.40813	11.2071
387	1.47402	1.67177	0.302993	0.39597	4.83268	11.9209
388	1.63271	1.16292	0.303317	0.227922	4.60675	10.9709
389	1.58549	0.734207	0.297504	0.197229	4.24575	8.47678
390	1.60533	0.828774	0.297101	0.314471	4.13907	9.00701
391	1.72139	0.940902	0.376255	0.378996	4.83872	9.18393
392	2.22955	1.60557	0.330462	0.349653	5.8643	12.2529
393	2.27658	1.92275	0.320032	0.641411	7.22196	14.1314
394	2.34557	1.83539	0.315394	0.466219	7.16087	13.904


==> figures/data/camera-motion/bear-camera-motion.txt <==
Frame	baseline	angle	baseline_norm_min	baseline_norm_mean	baseline_norm_max
1236	2.909	8.874	1.162	0.955	0.761
1237	2.915	8.814	1.164	0.956	0.762
1238	2.899	8.747	1.158	0.951	0.758
1239	2.888	8.601	1.153	0.947	0.755
1240	2.932	8.529	1.171	0.962	0.767
1241	2.968	8.382	1.185	0.974	0.776
1242	2.943	8.104	1.175	0.965	0.769
1243	3.004	8.014	1.200	0.986	0.785
1244	3.028	7.966	1.209	0.993	0.792
1245	3.017	7.866	1.205	0.990	0.789
1246	3.118	7.888	1.245	1.023	0.815
1247	3.121	7.769	1.246	1.024	0.816
1248	3.156	7.814	1.261	1.036	0.825
1249	3.191	7.755	1.274	1.047	0.834
1250	3.297	7.860	1.317	1.082	0.862
1251	3.390	8.020	1.354	1.112	0.887
1252	3.397	8.153	1.357	1.115	0.888
1253	3.491	8.549	1.394	1.145	0.913
1254	3.398	8.792	1.357	1.115	0.889
1255	3.243	9.092	1.295	1.064	0.848
1256	3.210	9.624	1.282	1.053	0.839
1257	3.228	10.194	1.289	1.059	0.844
1258	3.130	10.429	1.250	1.027	0.818
1259	3.080	10.553	1.230	1.011	0.806
1260	2.995	10.662	1.196	0.983	0.783
1261	2.987	10.767	1.193	0.980	0.781
1262	2.908	10.810	1.161	0.954	0.760
1263	2.955	10.872	1.180	0.969	0.773
1264	2.869	10.817	1.146	0.941	0.750
1265	2.853	10.672	1.139	0.936	0.746
1266	2.962	10.567	1.183	0.972	0.775
1267	2.933	10.436	1.171	0.962	0.767
1268	3.025	10.390	1.208	0.992	0.791
1269	3.110	10.246	1.242	1.020	0.813
1270	3.003	9.959	1.199	0.985	0.785
1271	3.150	9.992	1.258	1.034	0.824
1272	3.120	9.940	1.246	1.024	0.816
1273	3.121	9.823	1.247	1.024	0.816
1274	3.133	9.930	1.251	1.028	0.819
1275	3.201	9.922	1.279	1.050	0.837
1276	3.274	10.113	1.308	1.074	0.856
1277	3.412	10.172	1.363	1.119	0.892
1278	3.506	10.501	1.400	1.150	0.917
1279	3.411	10.873	1.362	1.119	0.892
1280	3.187	11.365	1.273	1.046	0.833
1281	2.986	12.017	1.192	0.980	0.781
1282	3.082	12.851	1.231	1.011	0.806
1283	2.929	13.231	1.170	0.961	0.766
1284	2.914	13.509	1.164	0.956	0.762
1285	2.947	13.733	1.177	0.967	0.771
1286	2.806	13.707	1.121	0.921	0.734
1287	2.765	13.838	1.104	0.907	0.723
1288	2.636	13.811	1.053	0.865	0.689
1289	2.713	13.942	1.083	0.890	0.709
1290	2.671	13.791	1.067	0.876	0.698
1291	2.631	13.701	1.051	0.863	0.688
1292	2.578	13.513	1.029	0.846	0.674
1293	2.625	13.517	1.048	0.861	0.686
1294	2.574	13.277	1.028	0.844	0.673
1295	2.748	13.159	1.098	0.902	0.719
1296	2.750	12.791	1.098	0.902	0.719
1297	2.743	12.445	1.095	0.900	0.717
1298	2.789	12.111	1.114	0.915	0.729
1299	2.875	11.794	1.148	0.943	0.752
1300	2.941	11.336	1.174	0.965	0.769
1301	3.020	10.979	1.206	0.991	0.790
1302	3.044	10.541	1.216	0.999	0.796
1303	3.212	10.373	1.283	1.054	0.840
1304	3.275	10.192	1.308	1.074	0.856
1305	3.413	10.178	1.363	1.120	0.892
1306	3.360	10.021	1.342	1.102	0.879
1307	3.304	9.913	1.320	1.084	0.864
1308	3.298	9.918	1.317	1.082	0.862
1309	3.266	10.017	1.304	1.072	0.854
1310	3.222	10.069	1.287	1.057	0.843
1311	3.293	10.264	1.315	1.080	0.861
1312	3.272	10.328	1.307	1.074	0.856
1313	3.313	10.594	1.323	1.087	0.866
1314	3.198	10.671	1.277	1.049	0.836
1315	3.140	10.712	1.254	1.030	0.821
1316	3.272	10.897	1.307	1.073	0.856
1317	3.099	10.711	1.238	1.017	0.810
1318	3.133	10.693	1.251	1.028	0.819
1319	3.041	10.511	1.214	0.998	0.795
1320	3.159	10.507	1.261	1.036	0.826
1321	3.098	10.143	1.237	1.016	0.810
1322	3.123	9.685	1.247	1.025	0.817
1323	3.127	9.228	1.249	1.026	0.818
1324	3.165	9.103	1.264	1.039	0.828
1325	3.144	8.918	1.256	1.032	0.822
1326	3.270	8.928	1.306	1.073	0.855
1327	3.511	9.012	1.402	1.152	0.918
1328	3.435	8.758	1.372	1.127	0.898
1329	3.669	8.926	1.465	1.204	0.960
1330	3.721	8.917	1.486	1.221	0.973
1331	3.824	9.158	1.527	1.255	1.000
1332	3.760	9.371	1.501	1.234	0.983
1333	3.203	9.153	1.279	1.051	0.838
1334	3.669	10.028	1.465	1.204	0.960
1335	3.606	10.281	1.440	1.183	0.943
1336	3.478	10.247	1.389	1.141	0.910
1337	3.513	10.319	1.403	1.153	0.919
1338	3.462	10.308	1.383	1.136	0.905
1339	3.312	10.107	1.323	1.087	0.866
1340	3.345	10.119	1.336	1.098	0.875
1341	3.259	9.885	1.301	1.069	0.852
1342	3.221	9.680	1.286	1.057	0.842
1343	3.201	9.337	1.279	1.050	0.837
1344	3.148	8.895	1.257	1.033	0.823
1345	3.298	8.651	1.317	1.082	0.862
1346	3.278	8.246	1.309	1.075	0.857
1347	3.222	7.886	1.287	1.057	0.842
1348	3.150	7.623	1.258	1.034	0.824
1349	3.193	7.624	1.275	1.048	0.835
1350	3.211	7.611	1.282	1.054	0.840
1351	3.131	7.473	1.250	1.027	0.819
1352	3.143	7.478	1.255	1.031	0.822
1353	3.165	7.410	1.264	1.039	0.828
1354	2.849	6.997	1.138	0.935	0.745
1355	3.036	7.176	1.212	0.996	0.794
1356	2.896	6.828	1.156	0.950	0.757
1357	2.854	6.813	1.140	0.936	0.746
1358	2.853	6.676	1.139	0.936	0.746
1359	2.752	6.390	1.099	0.903	0.720
1360	2.860	6.310	1.142	0.939	0.748
1361	2.989	6.022	1.194	0.981	0.782
1362	3.047	5.667	1.217	1.000	0.797
1363	3.187	5.435	1.273	1.046	0.833
1364	3.297	5.190	1.317	1.082	0.862
1365	3.290	4.893	1.314	1.079	0.860
1366	3.263	4.714	1.303	1.071	0.853
1367	3.201	4.583	1.279	1.050	0.837
1368	3.291	4.661	1.314	1.080	0.861
1369	3.342	4.725	1.335	1.096	0.874
1370	3.419	4.788	1.366	1.122	0.894
1371	3.219	4.814	1.286	1.056	0.842
1372	3.158	5.153	1.261	1.036	0.826
1373	3.041	5.689	1.214	0.998	0.795
1374	2.701	6.190	1.079	0.886	0.706
1375	2.680	7.220	1.070	0.879	0.701
1376	2.778	8.154	1.109	0.911	0.726
1377	2.691	8.787	1.075	0.883	0.704
1378	2.796	9.286	1.117	0.917	0.731
1379	2.733	9.647	1.091	0.897	0.715
1380	2.698	10.003	1.078	0.885	0.706
1381	2.671	10.184	1.067	0.876	0.699
1382	2.695	10.522	1.076	0.884	0.705
1383	2.640	10.652	1.054	0.866	0.690
1384	2.504	10.620	1.000	0.822	0.655
1385	2.637	10.879	1.053	0.865	0.690
1386	2.618	10.814	1.045	0.859	0.685
1387	2.715	10.651	1.084	0.891	0.710
1388	2.708	10.112	1.082	0.889	0.708
1389	2.835	9.757	1.132	0.930	0.741
1390	2.818	9.400	1.125	0.924	0.737
1391	2.779	9.095	1.110	0.912	0.727
1392	2.864	9.047	1.144	0.940	0.749
1393	2.914	9.139	1.164	0.956	0.762
1394	2.833	8.983	1.131	0.929	0.741
1395	2.932	9.133	1.171	0.962	0.767
1396	2.866	9.137	1.145	0.940	0.749
1397	3.039	9.338	1.214	0.997	0.795
1398	2.811	9.179	1.123	0.922	0.735
1399	2.817	9.379	1.125	0.924	0.737
1400	2.898	9.698	1.158	0.951	0.758
1401	2.812	9.872	1.123	0.922	0.735
1402	2.830	10.092	1.130	0.928	0.740
1403	2.742	10.313	1.095	0.900	0.717
1404	2.661	10.549	1.063	0.873	0.696
1405	2.673	10.890	1.067	0.877	0.699
1406	2.642	11.181	1.055	0.867	0.691
1407	2.572	11.291	1.027	0.844	0.673
1408	2.609	11.471	1.042	0.856	0.682
1409	2.543	11.418	1.016	0.834	0.665
1410	2.606	11.330	1.041	0.855	0.681


==> figures/data/camera-motion/boar4b-B-D-camera-motion.txt <==
Frame	baseline	angle	baseline_norm_min	baseline_norm_mean	baseline_norm_max
0	1.210	15.365	1.482	1.280	1.000
1	1.200	15.520	1.470	1.270	0.992
2	1.210	15.608	1.482	1.280	1.000
3	1.190	15.428	1.458	1.259	0.984
4	1.189	15.531	1.456	1.258	0.982
5	1.195	15.263	1.463	1.264	0.987
6	1.171	14.776	1.435	1.239	0.968
7	1.154	14.684	1.413	1.220	0.953
8	1.126	14.565	1.380	1.192	0.931
9	1.117	14.648	1.369	1.182	0.923
10	1.097	14.894	1.344	1.161	0.907
11	1.090	15.135	1.335	1.153	0.900
12	1.066	15.140	1.305	1.128	0.881
13	1.057	15.612	1.294	1.118	0.873
14	1.055	15.912	1.292	1.116	0.872
15	1.047	15.950	1.283	1.108	0.865
16	1.036	15.940	1.269	1.096	0.856
17	1.015	15.918	1.243	1.074	0.839
18	1.001	16.056	1.226	1.059	0.827
19	0.978	16.187	1.198	1.035	0.808
20	0.979	16.507	1.199	1.036	0.809
21	0.978	16.665	1.198	1.035	0.808
22	0.973	16.729	1.192	1.029	0.804
23	0.969	16.470	1.187	1.026	0.801
24	0.957	16.051	1.172	1.012	0.790
25	0.927	15.868	1.136	0.981	0.766
26	0.924	16.187	1.132	0.978	0.764
27	0.920	16.353	1.127	0.974	0.760
28	0.925	16.452	1.133	0.979	0.764
29	0.924	16.296	1.132	0.978	0.764
30	0.908	16.202	1.112	0.960	0.750
31	0.911	16.346	1.116	0.964	0.753
32	0.914	16.301	1.120	0.967	0.755
33	0.899	16.178	1.101	0.951	0.743
34	0.893	16.082	1.094	0.945	0.738
35	0.893	16.101	1.093	0.944	0.738
36	0.898	16.115	1.100	0.950	0.742
37	0.893	16.098	1.094	0.945	0.738
38	0.896	16.161	1.097	0.948	0.740
39	0.901	16.162	1.104	0.954	0.745
40	0.893	16.074	1.094	0.945	0.738
41	0.908	16.170	1.112	0.961	0.750
42	0.904	15.889	1.107	0.956	0.747
43	0.891	15.767	1.091	0.942	0.736
44	0.879	15.818	1.076	0.930	0.726
45	0.876	15.870	1.073	0.926	0.724
46	0.877	15.963	1.075	0.928	0.725
47	0.871	15.859	1.066	0.921	0.719
48	0.855	15.847	1.047	0.904	0.706
49	0.856	16.155	1.049	0.906	0.708
50	0.856	16.279	1.049	0.906	0.708
51	0.849	16.298	1.040	0.898	0.701
52	0.846	16.319	1.036	0.895	0.699
53	0.836	16.188	1.024	0.885	0.691
54	0.826	16.126	1.011	0.874	0.682
55	0.821	16.328	1.006	0.869	0.679
56	0.820	16.803	1.005	0.868	0.678
57	0.831	17.483	1.018	0.879	0.687
58	0.816	17.719	1.000	0.864	0.675
59	0.818	18.311	1.002	0.865	0.676
60	0.817	18.922	1.001	0.865	0.675
61	0.824	19.309	1.009	0.872	0.681
62	0.823	19.093	1.007	0.870	0.680
63	0.817	19.259	1.001	0.864	0.675
64	0.818	19.553	1.002	0.865	0.676
65	0.822	19.623	1.007	0.870	0.679
66	0.826	19.390	1.012	0.874	0.683
67	0.824	19.026	1.009	0.871	0.680
68	0.832	18.503	1.018	0.880	0.687


==> figures/data/camera-motion/boy-camera-motion.txt <==
Frame	baseline	angle	baseline_norm_min	baseline_norm_mean	baseline_norm_max
0	1.395	1.578	1.628	1.022	0.888
1	1.289	1.675	1.505	0.945	0.820
2	1.270	3.147	1.482	0.931	0.808
3	1.292	4.092	1.507	0.947	0.822
4	1.306	4.876	1.524	0.957	0.831
5	1.398	5.189	1.632	1.025	0.890
6	1.400	6.080	1.634	1.026	0.891
7	1.483	6.576	1.730	1.087	0.943
8	1.498	7.141	1.749	1.098	0.953
9	1.483	7.342	1.731	1.087	0.944
10	1.420	7.205	1.657	1.041	0.903
11	1.398	6.850	1.631	1.025	0.889
12	1.320	5.867	1.540	0.967	0.840
13	1.309	6.174	1.527	0.959	0.833
14	1.313	6.100	1.532	0.962	0.835
15	1.220	6.161	1.424	0.894	0.776
16	1.343	7.927	1.567	0.984	0.855
17	1.328	6.814	1.549	0.973	0.845
18	1.354	7.001	1.580	0.992	0.861
19	1.336	7.172	1.559	0.980	0.850
20	1.368	7.993	1.596	1.003	0.870
21	1.329	7.505	1.551	0.974	0.845
22	1.482	6.015	1.730	1.087	0.943
23	1.423	5.036	1.661	1.043	0.905
24	1.371	6.287	1.599	1.005	0.872
25	1.371	6.962	1.600	1.005	0.873
26	1.407	6.612	1.642	1.031	0.895
27	1.449	6.596	1.691	1.062	0.922
28	1.475	6.966	1.722	1.081	0.939
29	1.549	5.416	1.807	1.135	0.985
30	1.527	6.747	1.782	1.119	0.971
31	1.536	6.654	1.793	1.126	0.977
32	1.502	6.699	1.753	1.101	0.956
33	1.478	6.597	1.725	1.084	0.941
34	1.483	5.264	1.731	1.087	0.944
35	1.445	6.328	1.687	1.060	0.920
36	1.462	7.063	1.706	1.071	0.930
37	1.523	6.990	1.777	1.116	0.969
38	1.517	6.796	1.771	1.112	0.965
39	1.514	7.351	1.766	1.109	0.963
40	1.513	7.738	1.766	1.109	0.963
41	1.569	8.579	1.832	1.150	0.999
42	1.523	7.913	1.777	1.116	0.969
43	1.538	7.884	1.795	1.128	0.979
44	1.572	9.057	1.834	1.152	1.000
45	1.545	8.414	1.803	1.132	0.983
46	1.485	7.927	1.733	1.088	0.945
47	1.403	7.881	1.638	1.029	0.893
48	1.335	7.820	1.558	0.979	0.850
49	1.368	8.164	1.597	1.003	0.871
50	1.382	8.455	1.612	1.013	0.879
51	1.427	8.977	1.666	1.046	0.908
52	1.419	9.619	1.656	1.040	0.903
53	1.443	9.580	1.683	1.057	0.918
54	1.492	9.862	1.741	1.093	0.949
55	1.417	10.193	1.654	1.039	0.902
56	1.421	9.265	1.659	1.042	0.904
57	1.383	10.047	1.614	1.014	0.880
58	1.297	10.347	1.513	0.951	0.825
59	1.344	9.323	1.568	0.985	0.855
60	1.238	8.246	1.445	0.908	0.788
61	1.202	8.060	1.402	0.881	0.765
62	1.182	8.401	1.379	0.866	0.752
63	1.180	8.805	1.377	0.865	0.751
64	1.174	9.982	1.370	0.860	0.747
65	1.216	11.332	1.419	0.891	0.774
66	1.250	12.694	1.459	0.917	0.796
67	1.282	14.065	1.496	0.940	0.816
68	1.304	15.138	1.522	0.956	0.830
69	1.289	14.884	1.504	0.945	0.820
70	1.277	15.112	1.490	0.936	0.813
71	1.269	14.397	1.481	0.931	0.808
72	1.273	15.416	1.485	0.933	0.810
73	1.308	16.260	1.527	0.959	0.832
74	1.373	17.460	1.602	1.006	0.874
75	1.406	17.323	1.641	1.031	0.895
76	1.451	16.441	1.694	1.064	0.923
77	1.434	15.453	1.673	1.051	0.912
78	1.476	14.555	1.722	1.082	0.939
79	1.527	13.983	1.783	1.120	0.972
80	1.503	12.349	1.754	1.102	0.956
81	1.516	13.231	1.770	1.112	0.965
82	1.544	13.187	1.802	1.132	0.983
83	1.530	13.608	1.785	1.121	0.973
84	1.497	13.157	1.747	1.097	0.952
85	1.478	13.211	1.725	1.083	0.940
86	1.473	13.529	1.719	1.080	0.937
87	1.485	13.135	1.733	1.089	0.945
88	1.496	11.851	1.746	1.097	0.952
89	1.483	12.294	1.731	1.087	0.944
90	1.486	12.741	1.734	1.089	0.945
91	1.453	13.069	1.696	1.065	0.925
92	1.426	13.189	1.665	1.046	0.908
93	1.392	13.161	1.624	1.020	0.886
94	1.433	13.054	1.673	1.051	0.912
95	1.464	12.388	1.709	1.073	0.932
96	1.433	11.534	1.672	1.051	0.912
97	1.419	11.488	1.656	1.040	0.903
98	1.343	11.414	1.567	0.985	0.855
99	1.393	11.911	1.625	1.021	0.886
100	1.431	10.776	1.670	1.049	0.911
101	1.453	10.248	1.696	1.065	0.924
102	1.508	10.445	1.760	1.106	0.960
103	1.502	11.983	1.753	1.101	0.956
104	1.525	12.582	1.779	1.118	0.970
105	1.512	12.768	1.764	1.108	0.962
106	1.505	12.437	1.757	1.104	0.958
107	1.412	11.935	1.648	1.035	0.899
108	1.398	12.832	1.632	1.025	0.890
109	1.377	12.917	1.606	1.009	0.876
110	1.380	12.559	1.610	1.011	0.878
111	1.335	10.606	1.558	0.979	0.850
112	1.174	9.444	1.370	0.861	0.747
113	1.178	10.201	1.375	0.864	0.750
114	1.112	10.214	1.298	0.815	0.708
115	1.112	10.686	1.297	0.815	0.707
116	1.165	9.827	1.360	0.854	0.741
117	1.178	9.679	1.375	0.864	0.750
118	1.202	9.894	1.403	0.881	0.765
119	1.192	10.299	1.391	0.874	0.758
120	1.203	10.444	1.404	0.882	0.765
121	1.174	9.515	1.370	0.861	0.747
122	1.138	8.954	1.329	0.835	0.724
123	1.144	9.144	1.335	0.839	0.728
124	1.094	8.351	1.276	0.802	0.696
125	1.054	8.046	1.230	0.773	0.671
126	0.966	6.814	1.127	0.708	0.614
127	0.857	6.359	1.000	0.628	0.545
128	0.914	8.004	1.066	0.670	0.581
129	0.931	8.891	1.086	0.682	0.592
130	0.987	9.427	1.152	0.723	0.628


==> figures/data/camera-motion/chenglei_rajvi_helge_sit-camera-motion.txt <==
Frame	baseline	angle	baseline_norm_min	baseline_norm_mean	baseline_norm_max
0	1.153	3.826	1.064	1.000	0.959
1	1.155	3.831	1.066	1.002	0.961
2	1.156	3.838	1.068	1.003	0.962
3	1.154	3.829	1.065	1.001	0.960
4	1.156	3.836	1.067	1.002	0.961
5	1.156	3.838	1.067	1.002	0.961
6	1.155	3.839	1.067	1.002	0.961
7	1.154	3.828	1.065	1.001	0.959
8	1.154	3.830	1.065	1.001	0.960
9	1.154	3.831	1.066	1.001	0.960
10	1.156	3.837	1.068	1.003	0.962
11	1.155	3.838	1.067	1.002	0.961
12	1.153	3.831	1.065	1.000	0.959
13	1.153	3.830	1.064	1.000	0.959
14	1.154	3.828	1.065	1.001	0.960
15	1.157	3.841	1.068	1.003	0.962
16	1.153	3.833	1.065	1.000	0.959
17	1.153	3.831	1.065	1.000	0.959
18	1.160	3.848	1.071	1.006	0.965
19	1.156	3.838	1.067	1.003	0.962
20	1.156	3.833	1.068	1.003	0.962
21	1.157	3.841	1.069	1.004	0.963
22	1.156	3.837	1.067	1.003	0.962
23	1.156	3.834	1.067	1.003	0.961
24	1.155	3.837	1.067	1.002	0.961
25	1.156	3.841	1.067	1.003	0.962
26	1.157	3.843	1.069	1.004	0.963
27	1.156	3.836	1.067	1.002	0.961
28	1.155	3.837	1.066	1.002	0.961
29	1.156	3.837	1.067	1.003	0.962
30	1.155	3.832	1.066	1.001	0.960
31	1.154	3.833	1.066	1.001	0.960
32	1.157	3.845	1.068	1.004	0.962
33	1.149	3.812	1.061	0.997	0.956
34	1.154	3.832	1.065	1.001	0.960
35	1.148	3.808	1.059	0.995	0.954
36	1.155	3.830	1.066	1.002	0.960
37	1.154	3.827	1.066	1.001	0.960
38	1.152	3.818	1.063	0.999	0.958
39	1.157	3.836	1.068	1.003	0.962
40	1.157	3.838	1.068	1.003	0.962
41	1.156	3.837	1.067	1.003	0.962
42	1.158	3.839	1.069	1.004	0.963
43	1.157	3.840	1.068	1.003	0.962
44	1.155	3.828	1.067	1.002	0.961
45	1.159	3.846	1.070	1.006	0.964
46	1.151	3.821	1.063	0.998	0.957
47	1.152	3.822	1.063	0.999	0.958
48	1.151	3.825	1.063	0.999	0.958
49	1.151	3.816	1.062	0.998	0.957
50	1.152	3.824	1.064	0.999	0.958
51	1.155	3.836	1.066	1.002	0.961
52	1.153	3.830	1.065	1.000	0.959
53	1.154	3.832	1.065	1.001	0.960
54	1.153	3.828	1.064	1.000	0.959
55	1.152	3.827	1.064	0.999	0.958
56	1.155	3.835	1.066	1.001	0.960
57	1.153	3.826	1.065	1.000	0.959
58	1.152	3.831	1.064	1.000	0.959
59	1.154	3.833	1.066	1.001	0.960
60	1.153	3.824	1.064	1.000	0.959
61	1.153	3.828	1.064	1.000	0.959
62	1.152	3.830	1.064	0.999	0.958
63	1.153	3.829	1.065	1.000	0.959
64	1.153	3.826	1.065	1.000	0.959
65	1.154	3.835	1.066	1.001	0.960
66	1.153	3.826	1.065	1.000	0.959
67	1.154	3.831	1.065	1.001	0.960
68	1.154	3.833	1.065	1.001	0.960
69	1.156	3.843	1.067	1.002	0.961
70	1.153	3.827	1.064	1.000	0.959
71	1.152	3.825	1.063	0.999	0.958
72	1.154	3.828	1.066	1.001	0.960
73	1.155	3.828	1.066	1.002	0.961
74	1.156	3.842	1.067	1.003	0.962
75	1.155	3.835	1.067	1.002	0.961
76	1.157	3.841	1.068	1.003	0.962
77	1.156	3.829	1.067	1.002	0.961
78	1.157	3.836	1.068	1.004	0.962
79	1.159	3.844	1.070	1.005	0.964
80	1.160	3.853	1.071	1.006	0.965
81	1.161	3.852	1.072	1.007	0.965
82	1.162	3.850	1.073	1.008	0.966
83	1.158	3.834	1.069	1.004	0.963
84	1.160	3.850	1.071	1.006	0.965
85	1.158	3.845	1.069	1.004	0.963
86	1.160	3.843	1.071	1.006	0.964
87	1.160	3.840	1.071	1.006	0.965
88	1.166	3.865	1.077	1.012	0.970
89	1.158	3.843	1.069	1.005	0.964
90	1.158	3.844	1.069	1.004	0.963
91	1.156	3.827	1.067	1.003	0.962
92	1.157	3.828	1.069	1.004	0.963
93	1.160	3.839	1.071	1.006	0.965
94	1.157	3.830	1.068	1.004	0.962
95	1.157	3.834	1.068	1.003	0.962
96	1.151	3.815	1.063	0.999	0.958
97	1.154	3.828	1.066	1.001	0.960
98	1.150	3.816	1.062	0.998	0.957
99	1.157	3.837	1.068	1.004	0.962
100	1.155	3.829	1.066	1.002	0.960
101	1.158	3.837	1.069	1.005	0.963
102	1.160	3.839	1.071	1.006	0.965
103	1.162	3.833	1.073	1.008	0.966
104	1.160	3.831	1.071	1.006	0.964
105	1.166	3.854	1.076	1.011	0.970
106	1.161	3.832	1.072	1.007	0.966
107	1.164	3.861	1.075	1.010	0.968
108	1.163	3.852	1.074	1.009	0.968
109	1.162	3.830	1.073	1.008	0.966
110	1.163	3.844	1.073	1.008	0.967
111	1.163	3.849	1.074	1.009	0.967
112	1.165	3.847	1.076	1.011	0.969
113	1.163	3.840	1.073	1.008	0.967
114	1.167	3.844	1.077	1.012	0.971
115	1.168	3.854	1.078	1.013	0.972
116	1.169	3.859	1.079	1.014	0.972
117	1.171	3.863	1.081	1.015	0.974
118	1.160	3.831	1.071	1.006	0.965
119	1.164	3.838	1.074	1.009	0.968
120	1.159	3.839	1.070	1.005	0.964
121	1.161	3.847	1.072	1.007	0.966
122	1.158	3.844	1.069	1.004	0.963
123	1.163	3.844	1.074	1.009	0.968
124	1.157	3.820	1.068	1.003	0.962
125	1.157	3.819	1.068	1.003	0.962
126	1.165	3.842	1.076	1.011	0.969
127	1.165	3.848	1.076	1.011	0.969
128	1.165	3.843	1.076	1.011	0.969
129	1.165	3.845	1.076	1.011	0.969
130	1.164	3.849	1.074	1.009	0.968
131	1.173	3.870	1.083	1.018	0.976
132	1.167	3.863	1.077	1.012	0.971
133	1.170	3.872	1.080	1.015	0.973
134	1.169	3.860	1.079	1.014	0.973
135	1.172	3.867	1.082	1.016	0.974
136	1.163	3.845	1.074	1.009	0.968
137	1.165	3.851	1.075	1.010	0.969
138	1.162	3.845	1.073	1.008	0.967
139	1.168	3.861	1.078	1.013	0.971
140	1.162	3.857	1.073	1.008	0.967
141	1.163	3.852	1.074	1.009	0.968
142	1.165	3.854	1.075	1.010	0.969
143	1.171	3.877	1.081	1.015	0.974
144	1.165	3.851	1.076	1.011	0.969
145	1.162	3.852	1.073	1.008	0.967
146	1.160	3.845	1.071	1.006	0.965
147	1.165	3.855	1.076	1.011	0.969
148	1.173	3.875	1.083	1.017	0.976
149	1.171	3.864	1.081	1.016	0.974
150	1.165	3.847	1.075	1.010	0.969
151	1.157	3.829	1.068	1.004	0.962
152	1.152	3.837	1.063	0.999	0.958
153	1.147	3.816	1.059	0.995	0.954
154	1.159	3.851	1.070	1.005	0.964
155	1.163	3.842	1.074	1.009	0.968
156	1.165	3.850	1.076	1.011	0.969
157	1.172	3.864	1.082	1.016	0.974
158	1.144	3.808	1.057	0.993	0.952
159	1.154	3.820	1.065	1.001	0.960
160	1.146	3.785	1.058	0.994	0.953
161	1.155	3.815	1.067	1.002	0.961
162	1.156	3.835	1.067	1.002	0.961
163	1.155	3.819	1.067	1.002	0.961
164	1.156	3.842	1.067	1.002	0.961
165	1.155	3.832	1.066	1.002	0.961
166	1.158	3.837	1.069	1.005	0.963
167	1.156	3.829	1.067	1.003	0.962
168	1.161	3.841	1.071	1.007	0.965
169	1.161	3.838	1.072	1.007	0.966
170	1.156	3.828	1.067	1.003	0.961
171	1.154	3.832	1.066	1.001	0.960
172	1.157	3.840	1.068	1.003	0.962
173	1.154	3.827	1.065	1.001	0.959
174	1.161	3.853	1.071	1.007	0.965
175	1.160	3.850	1.071	1.006	0.965
176	1.165	3.856	1.076	1.011	0.969
177	1.165	3.869	1.076	1.011	0.969
178	1.167	3.867	1.077	1.012	0.971
179	1.158	3.839	1.069	1.004	0.963
180	1.160	3.839	1.071	1.006	0.965
181	1.165	3.850	1.075	1.010	0.969
182	1.159	3.836	1.070	1.006	0.964
183	1.171	3.862	1.081	1.016	0.974
184	1.166	3.868	1.076	1.011	0.970
185	1.157	3.841	1.069	1.004	0.963
186	1.168	3.877	1.079	1.013	0.972
187	1.166	3.865	1.077	1.012	0.970
188	1.161	3.862	1.072	1.007	0.966
189	1.157	3.838	1.068	1.004	0.962
190	1.145	3.817	1.057	0.993	0.952
191	1.152	3.835	1.064	0.999	0.958
192	1.160	3.851	1.071	1.006	0.965
193	1.150	3.822	1.062	0.998	0.957
194	1.153	3.825	1.064	1.000	0.959
195	1.153	3.823	1.064	1.000	0.959
196	1.156	3.820	1.067	1.003	0.961
197	1.150	3.822	1.062	0.998	0.957
198	1.150	3.802	1.062	0.997	0.957
199	1.153	3.831	1.065	1.000	0.959
200	1.155	3.831	1.066	1.002	0.961
201	1.165	3.859	1.075	1.010	0.969
202	1.161	3.846	1.072	1.007	0.966
203	1.160	3.848	1.071	1.006	0.965
204	1.162	3.847	1.073	1.008	0.967
205	1.158	3.835	1.069	1.004	0.963
206	1.165	3.858	1.075	1.010	0.969
207	1.166	3.861	1.076	1.011	0.969
208	1.163	3.855	1.073	1.008	0.967
209	1.166	3.862	1.076	1.011	0.969
210	1.163	3.856	1.074	1.009	0.967
211	1.171	3.874	1.081	1.015	0.974
212	1.170	3.874	1.080	1.015	0.973
213	1.171	3.877	1.081	1.015	0.974
214	1.168	3.867	1.078	1.013	0.972
215	1.171	3.881	1.081	1.015	0.974
216	1.167	3.864	1.077	1.012	0.971
217	1.173	3.872	1.083	1.017	0.975
218	1.178	3.898	1.088	1.022	0.980
219	1.165	3.878	1.076	1.010	0.969
220	1.171	3.885	1.082	1.016	0.974
221	1.170	3.879	1.080	1.015	0.973
222	1.162	3.864	1.073	1.008	0.967
223	1.168	3.862	1.078	1.013	0.971
224	1.169	3.870	1.079	1.014	0.972
225	1.170	3.874	1.080	1.015	0.973
226	1.168	3.861	1.078	1.013	0.972
227	1.160	3.833	1.070	1.006	0.964
228	1.154	3.835	1.066	1.001	0.960
229	1.161	3.862	1.072	1.007	0.966
230	1.162	3.861	1.073	1.008	0.967
231	1.158	3.844	1.069	1.004	0.963
232	1.154	3.834	1.066	1.001	0.960
233	1.168	3.865	1.079	1.013	0.972
234	1.166	3.869	1.076	1.011	0.970
235	1.162	3.858	1.073	1.008	0.967
236	1.159	3.842	1.070	1.005	0.964
237	1.162	3.849	1.073	1.008	0.967
238	1.154	3.838	1.065	1.001	0.960
239	1.157	3.826	1.069	1.004	0.963
240	1.152	3.815	1.064	0.999	0.958
241	1.154	3.818	1.065	1.001	0.960
242	1.149	3.812	1.061	0.997	0.956
243	1.150	3.816	1.061	0.997	0.956
244	1.150	3.814	1.062	0.998	0.957
245	1.151	3.826	1.063	0.999	0.958
246	1.146	3.813	1.058	0.994	0.953
247	1.152	3.825	1.064	0.999	0.958
248	1.151	3.807	1.063	0.998	0.957
249	1.154	3.842	1.066	1.001	0.960
250	1.159	3.835	1.070	1.005	0.964
251	1.156	3.832	1.067	1.003	0.961
252	1.158	3.838	1.069	1.004	0.963
253	1.152	3.816	1.064	0.999	0.958
254	1.154	3.808	1.065	1.001	0.960
255	1.154	3.813	1.065	1.001	0.960
256	1.162	3.818	1.073	1.008	0.967
257	1.184	3.869	1.094	1.027	0.985
258	1.161	3.820	1.072	1.007	0.966
259	1.162	3.845	1.073	1.008	0.967
260	1.164	3.852	1.074	1.009	0.968
261	1.160	3.798	1.071	1.006	0.964
262	1.149	3.774	1.061	0.996	0.956
263	1.155	3.748	1.066	1.002	0.961
264	1.150	3.783	1.062	0.998	0.957
265	1.151	3.811	1.063	0.999	0.958
266	1.145	3.777	1.057	0.993	0.952
267	1.145	3.794	1.058	0.994	0.953
268	1.156	3.844	1.068	1.003	0.962
269	1.149	3.821	1.061	0.997	0.956
270	1.156	3.862	1.068	1.003	0.962
271	1.162	3.820	1.073	1.008	0.967
272	1.162	3.820	1.073	1.008	0.967
273	1.159	3.829	1.070	1.005	0.964
274	1.164	3.853	1.075	1.010	0.968
275	1.143	3.767	1.055	0.991	0.951
276	1.150	3.763	1.062	0.998	0.957
277	1.159	3.851	1.070	1.005	0.964
278	1.162	3.871	1.073	1.008	0.967
279	1.146	3.799	1.058	0.994	0.953
280	1.149	3.803	1.061	0.997	0.956
281	1.176	3.916	1.085	1.020	0.978
282	1.164	3.857	1.075	1.010	0.969
283	1.192	3.966	1.101	1.034	0.992
284	1.176	3.901	1.085	1.020	0.978
285	1.175	3.874	1.084	1.019	0.977
286	1.163	3.847	1.074	1.009	0.967
287	1.160	3.848	1.071	1.006	0.965
288	1.171	3.916	1.081	1.015	0.974
289	1.157	3.824	1.068	1.004	0.962
290	1.151	3.802	1.062	0.998	0.957
291	1.168	3.798	1.078	1.013	0.971
292	1.163	3.805	1.074	1.009	0.968
293	1.147	3.793	1.059	0.995	0.954
294	1.162	3.856	1.073	1.008	0.967
295	1.166	3.878	1.076	1.011	0.969
296	1.146	3.872	1.058	0.994	0.953
297	1.156	3.826	1.068	1.003	0.962
298	1.155	3.832	1.066	1.002	0.961
299	1.165	3.862	1.076	1.011	0.969
300	1.158	3.861	1.069	1.004	0.963
301	1.168	3.878	1.079	1.013	0.972
302	1.173	3.883	1.083	1.018	0.976
303	1.162	3.858	1.073	1.008	0.967
304	1.158	3.851	1.069	1.005	0.963
305	1.168	3.887	1.078	1.013	0.971
306	1.168	3.878	1.078	1.013	0.971
307	1.163	3.867	1.074	1.009	0.967
308	1.167	3.890	1.077	1.012	0.970
309	1.178	3.887	1.088	1.022	0.980
310	1.166	3.875	1.077	1.012	0.970
311	1.153	3.810	1.065	1.000	0.959
312	1.159	3.835	1.070	1.005	0.964
313	1.175	3.893	1.085	1.019	0.977
314	1.170	3.872	1.080	1.015	0.973
315	1.162	3.842	1.072	1.008	0.966
316	1.163	3.837	1.074	1.009	0.967
317	1.165	3.844	1.076	1.010	0.969
318	1.164	3.846	1.074	1.009	0.968
319	1.161	3.841	1.072	1.007	0.966
320	1.171	3.848	1.081	1.015	0.974
321	1.165	3.875	1.076	1.011	0.969
322	1.167	3.867	1.077	1.012	0.971
323	1.167	3.861	1.077	1.012	0.970
324	1.159	3.860	1.070	1.005	0.964
325	1.177	3.893	1.087	1.021	0.979
326	1.162	3.832	1.073	1.008	0.966
327	1.179	3.888	1.089	1.023	0.981
328	1.162	3.854	1.073	1.008	0.966
329	1.173	3.873	1.083	1.017	0.975
330	1.175	3.899	1.085	1.019	0.977
331	1.170	3.868	1.080	1.015	0.973
332	1.180	3.897	1.089	1.024	0.981
333	1.179	3.909	1.088	1.023	0.981
334	1.176	3.903	1.086	1.020	0.979
335	1.175	3.881	1.085	1.019	0.977
336	1.182	3.924	1.091	1.025	0.983
337	1.184	3.916	1.093	1.027	0.985
338	1.198	3.953	1.106	1.039	0.996
339	1.186	3.909	1.095	1.029	0.987
340	1.202	3.954	1.110	1.043	1.000
341	1.180	3.887	1.090	1.024	0.982
342	1.188	3.925	1.096	1.030	0.988
343	1.187	3.920	1.096	1.029	0.987
344	1.177	3.894	1.087	1.021	0.979
345	1.168	3.857	1.078	1.013	0.971
346	1.178	3.879	1.088	1.022	0.980
347	1.179	3.900	1.089	1.023	0.981
348	1.179	3.863	1.088	1.022	0.980
349	1.162	3.842	1.072	1.008	0.966
350	1.172	3.849	1.082	1.017	0.975
351	1.173	3.854	1.083	1.018	0.976
352	1.170	3.847	1.080	1.015	0.973
353	1.180	3.894	1.090	1.024	0.982
354	1.172	3.863	1.082	1.017	0.975
355	1.175	3.876	1.085	1.019	0.977
356	1.164	3.840	1.075	1.010	0.968
357	1.165	3.855	1.076	1.011	0.969
358	1.180	3.906	1.089	1.023	0.981
359	1.174	3.853	1.084	1.018	0.976
360	1.169	3.856	1.080	1.014	0.973
361	1.161	3.826	1.072	1.007	0.966
362	1.165	3.843	1.076	1.010	0.969
363	1.163	3.847	1.073	1.008	0.967
364	1.184	3.929	1.093	1.027	0.985
365	1.165	3.848	1.076	1.011	0.969
366	1.170	3.863	1.080	1.015	0.973
367	1.178	3.860	1.088	1.022	0.980
368	1.171	3.842	1.081	1.015	0.974
369	1.170	3.840	1.080	1.015	0.973
370	1.167	3.824	1.077	1.012	0.970
371	1.159	3.814	1.070	1.005	0.964
372	1.166	3.827	1.076	1.011	0.970
373	1.165	3.838	1.076	1.011	0.969
374	1.148	3.799	1.060	0.996	0.955
375	1.155	3.816	1.066	1.001	0.960
376	1.156	3.815	1.067	1.002	0.961
377	1.150	3.792	1.062	0.998	0.957
378	1.139	3.761	1.052	0.988	0.948
379	1.135	3.753	1.047	0.984	0.944
380	1.146	3.790	1.058	0.994	0.953
381	1.143	3.817	1.055	0.991	0.951
382	1.146	3.774	1.058	0.994	0.954
383	1.154	3.807	1.066	1.001	0.960
384	1.148	3.770	1.060	0.996	0.955
385	1.151	3.803	1.063	0.998	0.957
386	1.173	3.878	1.083	1.017	0.976
387	1.150	3.778	1.062	0.998	0.957
388	1.147	3.757	1.059	0.995	0.954
389	1.145	3.786	1.057	0.993	0.952
390	1.127	3.713	1.041	0.978	0.938
391	1.138	3.753	1.051	0.987	0.947
392	1.161	3.828	1.072	1.007	0.966
393	1.144	3.791	1.056	0.992	0.951
394	1.118	3.699	1.032	0.969	0.930
395	1.131	3.749	1.044	0.981	0.940
396	1.131	3.754	1.044	0.981	0.941
397	1.146	3.758	1.058	0.994	0.953
398	1.143	3.749	1.055	0.991	0.951
399	1.155	3.798	1.067	1.002	0.961
400	1.144	3.739	1.056	0.992	0.951
401	1.136	3.745	1.048	0.985	0.945
402	1.121	3.670	1.035	0.972	0.932
403	1.141	3.745	1.054	0.990	0.949
404	1.135	3.736	1.048	0.985	0.944
405	1.126	3.707	1.039	0.976	0.936
406	1.122	3.687	1.036	0.973	0.933
407	1.128	3.720	1.041	0.978	0.938
408	1.123	3.700	1.037	0.974	0.934
409	1.149	3.780	1.061	0.997	0.956
410	1.140	3.743	1.053	0.989	0.949
411	1.137	3.728	1.050	0.986	0.946
412	1.136	3.709	1.049	0.985	0.945
413	1.135	3.716	1.047	0.984	0.944
414	1.139	3.751	1.052	0.988	0.948
415	1.146	3.765	1.058	0.994	0.953
416	1.136	3.729	1.049	0.985	0.945
417	1.158	3.820	1.069	1.005	0.963
418	1.168	3.860	1.078	1.013	0.971
419	1.153	3.791	1.065	1.000	0.959
420	1.144	3.762	1.056	0.993	0.952
421	1.146	3.733	1.058	0.994	0.953
422	1.137	3.736	1.050	0.986	0.946
423	1.136	3.719	1.048	0.985	0.945
424	1.148	3.789	1.059	0.995	0.954
425	1.151	3.770	1.062	0.998	0.957
426	1.134	3.717	1.046	0.983	0.943
427	1.109	3.630	1.024	0.962	0.922
428	1.137	3.711	1.050	0.986	0.946
429	1.158	3.781	1.069	1.005	0.963
430	1.150	3.732	1.062	0.997	0.957
431	1.141	3.724	1.054	0.990	0.949
432	1.137	3.685	1.049	0.986	0.945
433	1.117	3.678	1.031	0.969	0.929
434	1.121	3.698	1.035	0.972	0.932
435	1.110	3.642	1.025	0.963	0.923
436	1.121	3.654	1.035	0.972	0.932
437	1.122	3.650	1.036	0.973	0.933
438	1.098	3.583	1.014	0.952	0.913
439	1.097	3.598	1.013	0.952	0.913
440	1.083	3.568	1.000	0.940	0.901
441	1.105	3.616	1.020	0.958	0.919
442	1.100	3.607	1.015	0.954	0.915
443	1.099	3.608	1.015	0.953	0.914
444	1.091	3.586	1.007	0.946	0.908
445	1.092	3.600	1.008	0.947	0.908
446	1.092	3.593	1.008	0.947	0.908
447	1.096	3.598	1.011	0.950	0.911
448	1.096	3.579	1.012	0.951	0.912
449	1.097	3.596	1.013	0.952	0.913
450	1.089	3.580	1.005	0.944	0.905
451	1.094	3.609	1.010	0.949	0.910
452	1.109	3.634	1.023	0.962	0.922
453	1.111	3.642	1.026	0.963	0.924
454	1.111	3.649	1.026	0.963	0.924
455	1.110	3.646	1.025	0.963	0.923
456	1.107	3.643	1.022	0.960	0.921
457	1.105	3.637	1.020	0.959	0.919
458	1.107	3.647	1.022	0.960	0.921
459	1.107	3.633	1.022	0.960	0.921
460	1.111	3.648	1.025	0.963	0.924
461	1.110	3.670	1.025	0.963	0.923
462	1.102	3.616	1.017	0.956	0.917
463	1.108	3.645	1.022	0.961	0.921
464	1.112	3.654	1.026	0.964	0.925
465	1.117	3.680	1.031	0.969	0.929
466	1.105	3.618	1.020	0.959	0.919
467	1.109	3.626	1.024	0.962	0.923
468	1.141	3.767	1.053	0.989	0.949
469	1.109	3.649	1.024	0.962	0.922
470	1.114	3.643	1.029	0.967	0.927
471	1.106	3.629	1.021	0.959	0.920
472	1.110	3.628	1.025	0.963	0.923
473	1.111	3.648	1.026	0.964	0.924
474	1.119	3.659	1.033	0.971	0.931
475	1.123	3.681	1.037	0.974	0.934
476	1.133	3.713	1.046	0.982	0.942
477	1.148	3.770	1.060	0.996	0.955
478	1.146	3.763	1.058	0.994	0.953
479	1.142	3.745	1.054	0.990	0.949
480	1.136	3.705	1.048	0.985	0.945
481	1.132	3.712	1.045	0.982	0.942
482	1.132	3.716	1.045	0.982	0.942
483	1.142	3.738	1.054	0.990	0.950
484	1.134	3.731	1.047	0.984	0.943
485	1.138	3.729	1.050	0.987	0.946
486	1.146	3.767	1.058	0.994	0.953
487	1.131	3.718	1.044	0.981	0.941
488	1.135	3.727	1.048	0.984	0.944
489	1.130	3.708	1.043	0.980	0.940
490	1.138	3.740	1.050	0.987	0.946
491	1.134	3.726	1.047	0.984	0.943
492	1.125	3.707	1.039	0.976	0.936
493	1.127	3.702	1.040	0.977	0.937
494	1.127	3.708	1.041	0.978	0.938
495	1.127	3.716	1.040	0.977	0.937
496	1.117	3.673	1.031	0.969	0.929
497	1.117	3.669	1.031	0.969	0.929
498	1.120	3.686	1.034	0.971	0.931
499	1.113	3.654	1.027	0.965	0.925


==> figures/data/camera-motion/deer4a-B-C-camera-motion.txt <==
Frame	baseline	angle	baseline_norm_min	baseline_norm_mean	baseline_norm_max
0	1.386	17.712	2.592	1.361	0.999
1	1.387	16.900	2.594	1.362	1.000
2	1.352	16.204	2.528	1.327	0.975
3	1.322	16.404	2.472	1.298	0.953
4	1.325	16.980	2.478	1.301	0.955
6	1.307	16.425	2.445	1.284	0.942
7	1.271	16.461	2.377	1.248	0.916
8	1.255	17.230	2.347	1.233	0.905
9	1.267	17.593	2.368	1.244	0.913
10	1.265	17.478	2.365	1.242	0.912
11	1.248	17.126	2.333	1.225	0.899
12	1.244	17.176	2.326	1.221	0.897
13	1.239	16.927	2.317	1.217	0.893
14	1.214	16.813	2.270	1.192	0.875
15	1.200	17.031	2.244	1.179	0.865
16	1.190	17.126	2.225	1.168	0.858
17	1.173	17.242	2.194	1.152	0.846
18	1.156	17.528	2.162	1.135	0.833
19	1.146	18.093	2.143	1.125	0.826
20	1.157	18.415	2.163	1.136	0.834
21	1.144	18.447	2.139	1.123	0.824
22	1.137	18.642	2.126	1.116	0.820
23	1.143	18.465	2.137	1.122	0.824
24	1.128	18.097	2.109	1.108	0.813
25	1.123	17.840	2.101	1.103	0.810
26	1.129	17.331	2.112	1.109	0.814
27	1.103	16.684	2.063	1.083	0.795
28	1.079	16.673	2.017	1.059	0.778
29	1.060	16.915	1.982	1.041	0.764
30	1.045	17.383	1.955	1.026	0.754
31	1.038	17.933	1.940	1.019	0.748
32	1.025	18.442	1.917	1.007	0.739
33	1.024	19.045	1.915	1.006	0.738
34	1.026	19.299	1.918	1.007	0.739
35	1.009	19.506	1.887	0.991	0.728
36	1.006	19.821	1.881	0.988	0.725
37	1.004	19.987	1.877	0.986	0.724
38	1.016	19.904	1.899	0.997	0.732
39	1.015	19.380	1.898	0.996	0.732
40	0.992	19.141	1.854	0.974	0.715
41	0.987	19.415	1.846	0.969	0.712
42	1.007	19.471	1.884	0.989	0.726
43	1.004	19.000	1.878	0.986	0.724
44	0.997	19.000	1.865	0.979	0.719
45	1.005	19.097	1.880	0.987	0.725
46	1.021	19.015	1.908	1.002	0.736
47	1.029	18.663	1.923	1.010	0.742
48	1.011	18.723	1.891	0.993	0.729
49	0.994	19.751	1.858	0.976	0.716
50	1.019	21.339	1.906	1.001	0.735
51	1.026	22.397	1.919	1.008	0.740
52	1.023	23.444	1.913	1.005	0.738
53	1.050	24.364	1.964	1.031	0.757
54	1.064	24.757	1.989	1.044	0.767
55	1.083	24.885	2.025	1.064	0.781
56	1.080	24.874	2.019	1.060	0.778
57	1.080	25.413	2.020	1.061	0.779
58	1.108	26.049	2.071	1.087	0.798
59	1.128	26.336	2.108	1.107	0.813
60	1.142	26.498	2.136	1.121	0.823
61	1.150	26.816	2.151	1.130	0.829
62	1.177	27.335	2.200	1.155	0.848
63	1.209	27.378	2.261	1.187	0.872
64	1.234	27.076	2.308	1.212	0.890
65	1.261	26.502	2.358	1.238	0.909
66	1.269	25.954	2.372	1.246	0.915
67	1.296	25.880	2.424	1.273	0.935
68	1.329	25.205	2.485	1.305	0.958
69	1.345	24.231	2.515	1.321	0.970
70	1.350	23.392	2.524	1.326	0.973
71	1.356	22.798	2.535	1.331	0.977
72	1.362	22.188	2.546	1.337	0.981
73	1.352	21.776	2.527	1.327	0.974
74	1.354	21.802	2.531	1.329	0.976
75	1.349	21.836	2.523	1.325	0.973
76	1.337	22.098	2.500	1.313	0.964
77	1.335	22.420	2.497	1.311	0.963
78	1.343	22.690	2.510	1.318	0.968
79	1.360	22.431	2.543	1.335	0.980
80	1.364	21.463	2.550	1.339	0.983
81	1.348	20.472	2.520	1.323	0.971
82	1.325	20.164	2.477	1.301	0.955
83	1.325	19.988	2.477	1.300	0.955
84	1.294	19.942	2.420	1.271	0.933
85	1.283	20.428	2.399	1.260	0.925
86	1.274	20.742	2.381	1.250	0.918
87	1.253	21.091	2.343	1.230	0.903
88	1.248	21.415	2.333	1.225	0.899
89	1.239	21.466	2.318	1.217	0.893
90	1.216	21.436	2.274	1.194	0.877
91	1.204	21.393	2.252	1.183	0.868
92	1.195	21.358	2.235	1.173	0.862
93	1.197	20.988	2.239	1.176	0.863
94	1.166	20.390	2.181	1.145	0.841
95	1.170	20.030	2.188	1.149	0.843
96	1.151	19.175	2.152	1.130	0.830
97	1.119	18.825	2.092	1.098	0.806
98	1.092	18.981	2.041	1.072	0.787
99	1.064	19.800	1.989	1.045	0.767
100	1.064	20.760	1.989	1.044	0.767
101	1.067	21.115	1.996	1.048	0.769
102	1.061	21.284	1.984	1.042	0.765
103	1.060	21.449	1.982	1.041	0.764
104	1.081	20.990	2.021	1.061	0.779
105	1.077	19.663	2.015	1.058	0.777
106	1.087	18.581	2.033	1.068	0.784
107	1.085	16.901	2.030	1.066	0.782
108	1.074	15.367	2.008	1.054	0.774
109	1.079	14.323	2.017	1.059	0.778
110	1.100	13.238	2.057	1.080	0.793
111	1.096	11.781	2.049	1.076	0.790
112	1.076	11.087	2.013	1.057	0.776
113	1.048	10.904	1.959	1.029	0.755
114	1.017	11.154	1.901	0.998	0.733
115	1.009	11.679	1.886	0.990	0.727
116	1.027	12.190	1.920	1.008	0.740
117	1.040	12.417	1.945	1.021	0.750
118	1.037	12.414	1.939	1.018	0.747
119	1.033	12.313	1.931	1.014	0.745
120	1.022	12.642	1.911	1.003	0.737
121	1.043	13.118	1.951	1.024	0.752
122	1.059	13.950	1.981	1.040	0.764
123	1.042	14.959	1.948	1.023	0.751
124	1.031	15.503	1.929	1.013	0.744
125	1.084	15.505	2.027	1.065	0.782
126	1.105	15.167	2.067	1.085	0.797
127	1.107	14.609	2.069	1.087	0.798
128	1.112	13.870	2.079	1.092	0.802
129	1.122	13.408	2.097	1.101	0.808
130	1.135	13.324	2.122	1.115	0.818
131	1.142	13.248	2.136	1.122	0.823
132	1.151	12.996	2.152	1.130	0.830
133	1.155	12.711	2.160	1.134	0.833
134	1.171	11.956	2.189	1.150	0.844
135	1.158	11.123	2.165	1.137	0.835
136	1.127	10.956	2.108	1.107	0.813
137	1.117	11.863	2.089	1.097	0.805
138	1.129	12.790	2.111	1.109	0.814
139	1.120	13.680	2.094	1.100	0.807
140	1.123	14.672	2.100	1.103	0.810
141	1.122	15.209	2.098	1.102	0.809
142	1.130	15.184	2.114	1.110	0.815
143	1.120	14.620	2.094	1.100	0.807
144	1.114	14.208	2.083	1.094	0.803
145	1.113	13.688	2.082	1.093	0.803
146	1.113	12.919	2.082	1.093	0.803
147	1.110	11.953	2.075	1.090	0.800
148	1.099	11.190	2.055	1.079	0.792
149	1.113	10.482	2.081	1.093	0.802
150	1.120	9.279	2.094	1.100	0.807
151	1.113	8.170	2.081	1.093	0.802
152	1.110	7.371	2.076	1.090	0.800
153	1.091	6.720	2.040	1.071	0.787
154	1.073	6.694	2.006	1.054	0.774
155	1.069	7.168	1.998	1.049	0.770
156	1.068	7.365	1.996	1.048	0.770
157	1.045	7.692	1.953	1.026	0.753
158	1.016	8.758	1.899	0.997	0.732
159	1.009	10.112	1.886	0.990	0.727
160	1.008	11.152	1.884	0.989	0.726
161	1.015	11.796	1.899	0.997	0.732
162	1.010	11.918	1.889	0.992	0.728
163	0.996	12.093	1.862	0.978	0.718
164	1.006	12.291	1.882	0.988	0.725
165	1.010	11.713	1.889	0.992	0.728
166	0.998	11.015	1.866	0.980	0.719
167	0.989	10.442	1.849	0.971	0.713
168	0.984	9.879	1.841	0.967	0.710
169	0.965	9.461	1.804	0.947	0.695
170	0.951	9.322	1.778	0.934	0.686
171	0.934	9.219	1.747	0.917	0.673
172	0.904	9.512	1.691	0.888	0.652
173	0.895	10.060	1.674	0.879	0.645
174	0.885	10.440	1.654	0.869	0.638
175	0.865	10.594	1.617	0.849	0.623
176	0.846	11.035	1.582	0.831	0.610
177	0.817	11.553	1.527	0.802	0.589
178	0.789	12.502	1.475	0.775	0.569
179	0.776	13.734	1.451	0.762	0.559
180	0.769	14.772	1.438	0.755	0.554
181	0.764	15.499	1.428	0.750	0.551
182	0.776	15.814	1.450	0.762	0.559
183	0.772	15.336	1.443	0.758	0.556
184	0.752	14.926	1.406	0.738	0.542
185	0.740	14.865	1.384	0.727	0.534
186	0.731	14.720	1.367	0.718	0.527
187	0.723	14.572	1.352	0.710	0.521
188	0.738	14.067	1.380	0.725	0.532
189	0.730	12.802	1.365	0.717	0.526
190	0.701	12.099	1.312	0.689	0.506
191	0.693	12.212	1.296	0.680	0.500
192	0.685	12.442	1.282	0.673	0.494
193	0.683	12.756	1.277	0.671	0.492
194	0.675	13.036	1.262	0.663	0.486
195	0.671	13.424	1.254	0.658	0.483
196	0.672	13.619	1.256	0.660	0.484
197	0.665	13.790	1.244	0.653	0.480
198	0.671	13.820	1.254	0.658	0.483
199	0.660	13.744	1.234	0.648	0.476
200	0.644	14.025	1.204	0.632	0.464
201	0.634	14.584	1.185	0.622	0.457
202	0.636	15.254	1.190	0.625	0.459
203	0.631	15.721	1.181	0.620	0.455
204	0.625	16.361	1.168	0.613	0.450
205	0.637	17.023	1.192	0.626	0.459
206	0.662	17.098	1.238	0.650	0.477
207	0.651	16.857	1.216	0.639	0.469
208	0.665	17.011	1.243	0.653	0.479
209	0.695	16.387	1.300	0.683	0.501
210	0.695	15.524	1.299	0.682	0.501
211	0.703	15.005	1.314	0.690	0.507
212	0.716	14.377	1.338	0.703	0.516
215	0.535	30.059	1.000	0.525	0.386
216	0.609	33.691	1.139	0.598	0.439
217	0.688	35.007	1.286	0.675	0.496
218	0.623	32.539	1.165	0.612	0.449
219	0.559	34.374	1.045	0.549	0.403
220	0.638	36.429	1.192	0.626	0.460
221	0.709	35.268	1.325	0.696	0.511
222	0.675	32.726	1.261	0.662	0.486
223	0.689	31.754	1.287	0.676	0.496
224	0.695	30.170	1.300	0.682	0.501
225	0.702	28.889	1.313	0.689	0.506
226	0.699	27.902	1.307	0.686	0.504
227	0.711	27.479	1.329	0.698	0.512
228	0.747	26.967	1.397	0.734	0.539
229	0.757	25.845	1.416	0.744	0.546
230	0.761	25.061	1.422	0.747	0.548
231	0.728	24.896	1.362	0.715	0.525
232	0.715	26.882	1.338	0.702	0.516
233	0.824	27.862	1.540	0.809	0.594
234	0.874	25.305	1.634	0.858	0.630
235	0.841	22.598	1.572	0.826	0.606
236	0.821	21.620	1.534	0.806	0.591
237	0.838	21.289	1.567	0.823	0.604
238	0.852	20.723	1.593	0.836	0.614
239	0.856	20.613	1.600	0.840	0.617


==> figures/data/camera-motion/odzemok-2-6-camera-motion.txt <==
Frame	baseline	angle	baseline_norm_min	baseline_norm_mean	baseline_norm_max
0	2.458	15.858	1.008	0.995	0.980
1	2.455	16.092	1.007	0.994	0.979
2	2.457	16.351	1.008	0.994	0.979
3	2.454	16.575	1.007	0.993	0.978
4	2.456	16.817	1.008	0.994	0.979
5	2.454	17.015	1.007	0.993	0.978
6	2.456	17.220	1.008	0.994	0.979
7	2.451	17.387	1.006	0.992	0.977
8	2.454	17.587	1.007	0.993	0.978
9	2.449	17.729	1.005	0.991	0.976
10	2.447	17.901	1.004	0.991	0.976
11	2.453	18.121	1.007	0.993	0.978
12	2.445	18.269	1.003	0.990	0.975
13	2.444	18.448	1.003	0.989	0.975
14	2.446	18.643	1.004	0.990	0.975
15	2.445	18.803	1.003	0.989	0.975
16	2.443	18.952	1.002	0.989	0.974
17	2.447	19.114	1.004	0.990	0.975
18	2.443	19.213	1.002	0.989	0.974
19	2.446	19.318	1.004	0.990	0.975
20	2.445	19.392	1.003	0.990	0.975
21	2.446	19.471	1.004	0.990	0.975
22	2.445	19.554	1.003	0.990	0.975
23	2.447	19.645	1.004	0.990	0.976
24	2.449	19.735	1.005	0.991	0.976
25	2.443	19.792	1.002	0.989	0.974
26	2.441	19.859	1.002	0.988	0.973
27	2.439	19.914	1.001	0.987	0.973
28	2.443	19.987	1.003	0.989	0.974
29	2.444	20.050	1.003	0.989	0.975
30	2.444	20.095	1.003	0.989	0.974
31	2.447	20.156	1.004	0.990	0.975
32	2.448	20.211	1.004	0.991	0.976
33	2.442	20.224	1.002	0.988	0.973
34	2.448	20.294	1.004	0.991	0.976
35	2.447	20.317	1.004	0.991	0.976
36	2.447	20.326	1.004	0.990	0.975
37	2.443	20.313	1.002	0.989	0.974
38	2.441	20.298	1.001	0.988	0.973
39	2.445	20.315	1.003	0.990	0.975
40	2.445	20.312	1.003	0.990	0.975
41	2.446	20.305	1.004	0.990	0.975
42	2.437	20.234	1.000	0.986	0.972
43	2.443	20.231	1.002	0.989	0.974
44	2.442	20.191	1.002	0.988	0.974
45	2.442	20.162	1.002	0.989	0.974
46	2.445	20.123	1.003	0.989	0.975
47	2.445	20.054	1.003	0.990	0.975
48	2.446	19.941	1.004	0.990	0.975
49	2.444	19.779	1.003	0.989	0.974
50	2.446	19.607	1.003	0.990	0.975
51	2.453	19.412	1.006	0.993	0.978
52	2.444	19.121	1.003	0.989	0.974
53	2.447	18.883	1.004	0.991	0.976
54	2.450	18.648	1.005	0.992	0.977
55	2.450	18.414	1.005	0.992	0.977
56	2.450	18.205	1.005	0.992	0.977
57	2.452	18.050	1.006	0.992	0.977
58	2.451	17.921	1.006	0.992	0.977
59	2.453	17.819	1.006	0.993	0.978
60	2.451	17.725	1.006	0.992	0.977
61	2.452	17.633	1.006	0.992	0.978
62	2.455	17.550	1.007	0.994	0.979
63	2.449	17.411	1.005	0.991	0.976
64	2.455	17.318	1.007	0.994	0.979
65	2.456	17.200	1.008	0.994	0.979
66	2.455	17.030	1.007	0.994	0.979
67	2.455	16.871	1.007	0.994	0.979
68	2.454	16.696	1.007	0.993	0.978
69	2.458	16.542	1.008	0.995	0.980
70	2.458	16.381	1.009	0.995	0.980
71	2.457	16.217	1.008	0.995	0.980
72	2.457	16.059	1.008	0.994	0.979
73	2.458	15.937	1.009	0.995	0.980
74	2.460	15.811	1.010	0.996	0.981
75	2.456	15.684	1.008	0.994	0.979
76	2.465	15.633	1.011	0.998	0.983
77	2.459	15.510	1.009	0.995	0.980
78	2.460	15.429	1.010	0.996	0.981
79	2.460	15.344	1.010	0.996	0.981
80	2.462	15.275	1.010	0.997	0.982
81	2.461	15.179	1.010	0.996	0.981
82	2.462	15.083	1.010	0.996	0.981
83	2.461	14.965	1.010	0.996	0.981
84	2.463	14.837	1.011	0.997	0.982
85	2.463	14.710	1.011	0.997	0.982
86	2.463	14.580	1.011	0.997	0.982
87	2.459	14.423	1.009	0.995	0.980
88	2.462	14.304	1.010	0.997	0.982
89	2.463	14.169	1.011	0.997	0.982
90	2.465	14.050	1.011	0.998	0.983
91	2.467	13.946	1.012	0.998	0.983
92	2.467	13.865	1.012	0.999	0.984
93	2.469	13.810	1.013	0.999	0.984
94	2.471	13.753	1.014	1.000	0.985
95	2.470	13.692	1.013	1.000	0.985
96	2.469	13.622	1.013	0.999	0.984
97	2.473	13.596	1.015	1.001	0.986
98	2.474	13.554	1.015	1.002	0.986
99	2.473	13.496	1.015	1.001	0.986
100	2.472	13.434	1.014	1.001	0.986
101	2.474	13.389	1.015	1.001	0.986
102	2.470	13.301	1.013	1.000	0.985
103	2.477	13.263	1.016	1.003	0.987
104	2.474	13.161	1.015	1.001	0.986
105	2.470	13.050	1.013	1.000	0.985
106	2.472	12.946	1.014	1.001	0.986
107	2.472	12.850	1.014	1.001	0.986
108	2.472	12.742	1.014	1.000	0.985
109	2.471	12.624	1.014	1.000	0.985
110	2.483	12.577	1.019	1.005	0.990
111	2.479	12.453	1.017	1.003	0.988
112	2.487	12.377	1.020	1.007	0.991
113	2.485	12.252	1.020	1.006	0.991
114	2.484	12.108	1.019	1.006	0.990
115	2.488	11.997	1.021	1.007	0.992
116	2.489	11.862	1.021	1.007	0.992
117	2.491	11.726	1.022	1.008	0.993
118	2.489	11.544	1.021	1.007	0.992
119	2.490	11.337	1.022	1.008	0.993
120	2.490	11.138	1.022	1.008	0.993
121	2.490	10.964	1.022	1.008	0.993
122	2.491	10.851	1.022	1.008	0.993
123	2.491	10.809	1.022	1.008	0.993
124	2.491	10.810	1.022	1.008	0.993
125	2.490	10.803	1.022	1.008	0.993
126	2.491	10.793	1.022	1.008	0.993
127	2.491	10.789	1.022	1.008	0.993
128	2.491	10.777	1.022	1.008	0.993
129	2.491	10.746	1.022	1.008	0.993
130	2.490	10.719	1.022	1.008	0.993
131	2.491	10.707	1.022	1.008	0.993
132	2.490	10.700	1.022	1.008	0.993
133	2.492	10.694	1.022	1.008	0.993
134	2.490	10.669	1.022	1.008	0.993
135	2.491	10.617	1.022	1.008	0.993
136	2.490	10.559	1.022	1.008	0.993
137	2.491	10.474	1.022	1.008	0.993
138	2.492	10.382	1.022	1.008	0.993
139	2.491	10.268	1.022	1.008	0.993
140	2.488	10.139	1.021	1.007	0.992
141	2.496	10.066	1.024	1.010	0.995
142	2.492	9.946	1.022	1.009	0.993
143	2.495	9.872	1.024	1.010	0.995
144	2.496	9.806	1.024	1.010	0.995
145	2.496	9.742	1.024	1.010	0.995
146	2.497	9.682	1.024	1.010	0.995
147	2.496	9.631	1.024	1.010	0.995
148	2.495	9.569	1.024	1.010	0.995
149	2.497	9.530	1.024	1.011	0.995
150	2.497	9.493	1.025	1.011	0.995
151	2.497	9.477	1.024	1.011	0.995
152	2.499	9.457	1.025	1.012	0.996
153	2.499	9.413	1.025	1.011	0.996
154	2.498	9.359	1.025	1.011	0.996
155	2.504	9.317	1.028	1.014	0.998
156	2.504	9.216	1.027	1.014	0.998
157	2.504	9.108	1.028	1.014	0.998
158	2.505	8.986	1.028	1.014	0.998
159	2.505	8.862	1.028	1.014	0.999
160	2.504	8.737	1.027	1.014	0.998
161	2.505	8.620	1.028	1.014	0.999
162	2.505	8.524	1.028	1.014	0.999
163	2.504	8.430	1.027	1.014	0.998
164	2.505	8.377	1.028	1.014	0.999
165	2.505	8.311	1.028	1.014	0.999
166	2.504	8.241	1.028	1.014	0.998
167	2.505	8.173	1.028	1.014	0.999
168	2.506	8.097	1.028	1.014	0.999
169	2.506	8.015	1.028	1.014	0.999
170	2.505	7.947	1.028	1.014	0.999
171	2.507	7.944	1.028	1.015	0.999
172	2.505	7.952	1.028	1.014	0.999
173	2.505	7.973	1.028	1.014	0.999
174	2.508	7.993	1.029	1.015	1.000
175	2.504	8.008	1.028	1.014	0.998
176	2.505	8.061	1.028	1.014	0.999
177	2.505	8.119	1.028	1.014	0.999
178	2.505	8.214	1.028	1.014	0.998
179	2.505	8.354	1.028	1.014	0.999
180	2.504	8.533	1.027	1.013	0.998
181	2.505	8.776	1.028	1.014	0.999
182	2.505	9.066	1.028	1.014	0.999
183	2.498	9.370	1.025	1.011	0.996
184	2.497	9.727	1.025	1.011	0.996
185	2.496	10.087	1.024	1.010	0.995
186	2.496	10.461	1.024	1.010	0.995
187	2.490	10.793	1.022	1.008	0.993
188	2.490	11.136	1.022	1.008	0.993
189	2.489	11.452	1.021	1.007	0.992
190	2.485	11.725	1.020	1.006	0.991
191	2.481	11.976	1.018	1.004	0.989
192	2.476	12.179	1.016	1.002	0.987
193	2.476	12.381	1.016	1.002	0.987
194	2.479	12.587	1.017	1.003	0.988
195	2.474	12.705	1.015	1.001	0.986
196	2.475	12.860	1.015	1.002	0.987
197	2.471	12.972	1.014	1.000	0.985
198	2.470	13.097	1.014	1.000	0.985
199	2.470	13.219	1.013	1.000	0.985
200	2.469	13.334	1.013	1.000	0.984
201	2.470	13.443	1.013	1.000	0.985
202	2.467	13.532	1.012	0.999	0.984
203	2.467	13.617	1.012	0.998	0.983
204	2.468	13.693	1.013	0.999	0.984
205	2.467	13.754	1.012	0.998	0.983
206	2.467	13.820	1.012	0.999	0.984
207	2.467	13.884	1.012	0.998	0.983
208	2.464	13.948	1.011	0.998	0.983
209	2.467	14.036	1.012	0.998	0.983
210	2.465	14.111	1.011	0.998	0.983
211	2.466	14.197	1.012	0.998	0.983
212	2.464	14.282	1.011	0.998	0.983
213	2.458	14.349	1.009	0.995	0.980
214	2.463	14.472	1.011	0.997	0.982
215	2.463	14.578	1.010	0.997	0.982
216	2.463	14.688	1.011	0.997	0.982
217	2.460	14.772	1.009	0.996	0.981
218	2.455	14.825	1.007	0.994	0.979
219	2.462	14.946	1.010	0.996	0.981
220	2.454	14.999	1.007	0.993	0.978
221	2.462	15.137	1.010	0.996	0.981
222	2.458	15.217	1.009	0.995	0.980
223	2.461	15.350	1.010	0.996	0.981
224	2.453	15.432	1.006	0.993	0.978
225	2.454	15.574	1.007	0.993	0.978
226	2.452	15.706	1.006	0.992	0.977
227	2.452	15.851	1.006	0.993	0.978
228	2.451	15.974	1.006	0.992	0.977
229	2.449	16.090	1.005	0.991	0.976
230	2.450	16.248	1.005	0.992	0.977
231	2.445	16.356	1.003	0.990	0.975
232	2.450	16.536	1.005	0.992	0.977

